Generalizing Reduced Rank Extrapolation to Low-Rank Matrix Sequences

Reduced rank extrapolation (RRE) is an acceleration method typically used to accelerate the iterative solution of nonlinear systems of equations using a fixed-point process. In this context, the iterates are vectors generated from a fixed-point mapping function. However, when considering the iterative solution of large-scale matrix equations, the iterates are low-rank matrices generated from a fixed-point process for which, generally, the mapping function changes in each iteration. To enable acceleration of the iterative solution for these problems, we propose two novel generalizations of RRE. First, we show how to effectively compute RRE for sequences of low-rank matrices. Second, we derive a formulation of RRE that is suitable for fixed-point processes for which the mapping function changes each iteration. We demonstrate the potential of the methods on several numerical examples involving the iterative solution of large-scale Lyapunov and Riccati matrix equations.

==> benner2020_q1_linear_cycling.csv <==
0.127898338130496,NaN,0
0.0330097788727258,0.0315195310327458,0
0.0330097788727258,NaN,0
0.00219867047001223,0.00205835200766645,0
0.00219867047001223,NaN,0
7.33868885232576e-05,7.32576212616553e-05,0
7.33868885232576e-05,NaN,0
5.45987529328883e-06,4.84975325329805e-06,0
5.45987529328883e-06,NaN,0
3.6603418518144e-07,3.64129456925925e-07,0
3.6603418518144e-07,NaN,0
1.43357101082931e-08,1.40268998051398e-08,0
1.43357101082931e-08,NaN,0
1.00213673119175e-09,7.25117354016844e-10,0
1.00213673119175e-09,NaN,0
2.27018799455414e-11,2.13812175903022e-11,0


==> benner2020_q1_linear_non-cycling.csv <==
0.127898338130496,NaN
0.0330097788727258,0.0315195310327458
0.0330097788727258,NaN
0.00219867047001223,0.00205835200766645
0.00219867047001223,NaN
7.33868885232576e-05,7.32576212616553e-05
7.33868885232576e-05,NaN
5.45987529328883e-06,4.84975325329805e-06
5.45987529328883e-06,NaN
3.6603418518144e-07,3.64129456925925e-07
3.6603418518144e-07,NaN
1.43357101082931e-08,1.40268998051398e-08
1.43357101082931e-08,NaN
1.00213673119175e-09,7.25117354016844e-10
1.00213673119175e-09,NaN
2.27018799455414e-11,2.13812175903022e-11


==> benner2020_q1_nonlinear_cycling.csv <==
0.999111064414374,NaN,0
0.988617449628411,50.373920654637,0
0.898864639952333,8.46314366549158,0
0.878982596257949,4.13749028233828,0
0.878982596257949,NaN,0
0.851954831494092,1.47413924753071,0
0.823957806983249,1.14416728133713,0
0.319748374921959,0.192689677298591,0
0.319748374921959,NaN,0
0.305554758674312,0.157910514830403,0
0.305554758674312,NaN,0
0.285999923178004,0.0312076678199535,0
0.268943719194855,0.027199918730671,0
0.268943719194855,NaN,0
0.238987921730795,0.0224385760086403,0
0.00251024777678173,0.000231682629840614,0
0.00251024777678173,NaN,0
0.00240375988810255,0.000164135997253408,0
0.00240375988810255,NaN,0
0.00222512770724881,1.37396923270745e-06,1
0.00222512770724881,NaN,0
1.40293809499162e-06,NaN,0
1.40293809499162e-06,NaN,0
1.32768292701803e-06,8.04320111889433e-07,0
1.32768292701803e-06,NaN,0
1.19347472955155e-06,3.28582345803008e-08,0
1.19347472955155e-06,NaN,0
1.02631759515391e-06,6.00276944083894e-09,1
5.31071342724476e-09,NaN,0
6.62813976330556e-12,6.69670077840136e-12,0


==> benner2020_q1_nonlinear_non-cycling.csv <==
0.999111064414374,NaN
0.988617449628411,50.373920654637
0.898864639952333,8.46314366549158
0.878982596257949,4.13749028233828
0.878982596257949,NaN
0.851954831494092,1.47413924753071
0.823957806983249,1.14416728133713
0.319748374921959,0.192689677298591
0.319748374921959,NaN
0.305554758674312,0.157910514830403
0.305554758674312,NaN
0.285999923178004,0.0312076678199535
0.268943719194855,0.027199918730671
0.268943719194855,NaN
0.238987921730795,0.0224385760086403
0.00251024777678173,0.000231682629840614
0.00251024777678173,NaN
0.00240375988810255,0.000164135997253408
0.00240375988810255,NaN
0.00222512770724881,1.37396923270745e-06
0.00222512770724881,NaN
0.00212528798009542,1.23386762778911e-06
0.00212528798009542,NaN
0.00200375075691228,1.07186436526256e-06
0.00200375075691228,NaN
0.0018039750366051,9.04465257560692e-07
0.0018039750366051,NaN
0.0015518850497741,6.84664523316591e-07
0.00140663081903204,6.90154904676588e-07
5.55709355900799e-10,1.9559234579804e-13
5.55709355900799e-10,NaN
5.32237798525219e-10,1.83743993008643e-13
5.32237798525219e-10,NaN
4.98501477505439e-10,1.25381349862282e-14
4.98501477505439e-10,NaN
4.76305624682675e-10,3.91233131379193e-15
4.49562675009511e-10,2.24460658957241e-15
4.49562675009511e-10,NaN
4.24355436012898e-10,1.35948085926001e-14
4.24355436012898e-10,NaN
3.88241228594984e-10,5.6497642694655e-15
3.88241228594984e-10,NaN
3.38092856273926e-10,5.47531727066062e-15
7.30899551589441e-15,6.43977287494183e-15


==> benner2020_q20_linear_cycling.csv <==
0.128816884218507,NaN,0
0.0322605479946999,0.02990816577209,0
0.0322605479946999,NaN,0
0.00324114433933946,0.00236317856913891,0
0.00324114433933946,NaN,0
0.000382765656978342,0.000195112206608542,0
0.000136581540029962,0.000103893999406799,0
0.000136581540029962,NaN,0
1.75142638597791e-05,8.03493149076282e-06,1
2.82439607260992e-06,NaN,0
2.82439607260992e-06,NaN,0
3.57429430223759e-07,2.07938372330939e-07,0
3.57429430223759e-07,NaN,0
4.70602625978195e-08,1.72879057365734e-08,1
4.70602625978195e-08,NaN,0
2.24643673332982e-09,NaN,0
2.24643673332982e-09,NaN,0
3.01188241398297e-10,1.36340019053521e-10,1
3.01188241398297e-10,NaN,0
1.88278880393062e-11,NaN,0


==> benner2020_q20_linear_non-cycling.csv <==
0.128816884218507,NaN
0.0322605479946999,0.02990816577209
0.0322605479946999,NaN
0.00324114433933946,0.00236317856913891
0.00324114433933946,NaN
0.000382765656978342,0.000195112206608542
0.000136581540029962,0.000103893999406799
0.000136581540029962,NaN
1.75142638597791e-05,8.03493149076282e-06
6.40009632964972e-06,4.30929955958125e-06
6.40009632964972e-06,NaN
8.49699834414733e-07,3.29218259718696e-07
8.49699834414733e-07,NaN
1.15987471066351e-07,2.35469093606006e-08
1.15987471066351e-07,NaN
1.57460709172864e-08,2.81064901227555e-09
1.57460709172864e-08,NaN
2.19346647320982e-09,3.42153144049804e-10
2.19346647320982e-09,NaN
3.04371527016679e-10,4.20987377549794e-11
1.23404151202115e-10,5.87444194772395e-11
1.23404151202115e-10,NaN
2.37876399092605e-12,2.2534894741779e-12


==> benner2020_q20_nonlinear_cycling.csv <==
0.983949154511505,NaN,0
0.919641322640999,0.894163453975761,0
0.919641322640999,NaN,0
0.89686426707498,0.801803470539129,0
0.89686426707498,NaN,0
0.892197163727998,2.20837593350505,0
0.89019829408412,14.4684304400734,0
0.89019829408412,NaN,0
0.885821624439669,15.8139948710221,0
0.883416714556857,12.1870190927221,0
0.883416714556857,NaN,0
0.87812428915396,9.80290043613224,0
0.87812428915396,NaN,0
0.872197496655227,6.13688462756046,0
0.872197496655227,NaN,0
0.865673980534174,4.62685854591465,0
0.865673980534174,NaN,0
0.858576194996254,3.61633251621464,0
0.858576194996254,NaN,0
0.85093577762865,2.90684825768449,0
0.85093577762865,NaN,0
0.838481100773974,2.28038009658869,0
0.838481100773974,NaN,0
0.348013406366397,0.213863444947546,0
0.348013406366397,NaN,0
0.344164576225536,0.0481490264537813,0
0.344164576225536,NaN,0
0.33945116573774,0.0642581173344742,0
0.33945116573774,NaN,0
0.333242694424421,0.0625024961876776,0
0.333242694424421,NaN,0
0.326838889387503,0.060502950506364,0
0.326838889387503,NaN,0
0.3144606001914,0.0575610697439667,0
0.3144606001914,NaN,0
0.309757109659798,0.0549398084618157,0
0.161448073019074,0.0314516751960048,0
0.161448073019074,NaN,0
0.159163030511545,0.00646043096119202,0
0.159163030511545,NaN,0
0.153751905005853,0.0180839238778427,0
0.153751905005853,NaN,0
0.15047100204555,0.0173094913587362,0
0.0731815393907367,0.00991327814188164,0
0.0731815393907367,NaN,0
0.0719724986396695,0.00180263260219486,0
0.00847797316208568,0.00133371280361851,0
0.00847797316208568,NaN,0
0.00836184296582234,8.27871105017182e-05,1
8.18789144019274e-05,NaN,0
4.26371080540221e-06,6.20023756366684e-07,0
4.26371080540221e-06,NaN,0
4.0695741752926e-06,3.81846265607142e-07,0
4.0695741752926e-06,NaN,0
3.92070646476794e-06,2.76665425052449e-07,0
2.85997102657517e-07,2.85975087830011e-07,0
2.85997102657517e-07,NaN,0
2.86013016837115e-07,2.86598789792026e-07,0
2.86013016837115e-07,NaN,0
2.86026212975991e-07,2.86561598978727e-07,0
2.8671302580341e-07,2.86711777786677e-07,0
2.8671302580341e-07,NaN,0
2.86713741869276e-07,2.86734684239622e-07,0
2.86747901670737e-07,2.86747840033577e-07,0
2.86747901670737e-07,NaN,0
2.86747943579673e-07,2.86748052220203e-07,0
2.86747943579673e-07,NaN,0
2.86747951334691e-07,2.86748006822975e-07,0
2.86747951334691e-07,NaN,0
2.86747972305828e-07,2.86748024007761e-07,0
2.86747972305828e-07,NaN,0
2.86747936854755e-07,2.86748017330017e-07,0
2.8674793631828e-07,2.86748037714057e-07,0
2.8674810163832e-07,2.86748066884139e-07,0
2.8674810163832e-07,NaN,0
2.86748094325162e-07,2.86748096954829e-07,0
2.8674806806675e-07,2.86748098649443e-07,0
2.8674806806675e-07,NaN,0
2.86748115094323e-07,2.86748094597543e-07,0
2.8674808721577e-07,2.86748078230876e-07,0
2.86748113149118e-07,2.8674807351129e-07,0
2.86748113149118e-07,NaN,0
2.86748091823822e-07,2.8674805669723e-07,0
2.86748093500161e-07,2.86748092888174e-07,0
2.8674808358922e-07,2.86748084872772e-07,0
2.8674808358922e-07,NaN,0
2.86748097900639e-07,2.8674809348869e-07,0
2.86748097900639e-07,NaN,0
2.86748063340978e-07,2.86748100578546e-07,0
2.86748063340978e-07,NaN,0
2.86748096567721e-07,2.8674809821578e-07,0
2.86748096567721e-07,NaN,0
2.86748071355683e-07,2.86748098953407e-07,0
2.86748071355683e-07,NaN,0
2.86748083706771e-07,2.86748111460484e-07,0
2.86748083706771e-07,NaN,0
2.86748075656513e-07,2.86748083217294e-07,0
2.86748063779552e-07,2.86748080174436e-07,0
2.86748079617612e-07,2.8674808752879e-07,0
2.86748079617612e-07,NaN,0
2.86748112682949e-07,2.86748088726948e-07,0
2.86748089811002e-07,2.86748060036168e-07,0
2.86748089811002e-07,NaN,0
2.8674811866419e-07,2.86748086217055e-07,0
2.8674811866419e-07,NaN,0
2.86748062951284e-07,2.86748082000234e-07,0
2.86748091373805e-07,2.86748087234278e-07,0
2.86748095955593e-07,2.86748084835727e-07,0
2.86748095955593e-07,NaN,0
2.86748080855267e-07,2.86748087148975e-07,0
2.86748080855267e-07,NaN,0
2.86748070598429e-07,2.86748111248626e-07,0
2.86748111653371e-07,2.86748098655368e-07,0
2.86748111653371e-07,NaN,0
2.86748071047432e-07,2.86748073778067e-07,0
2.86748104932035e-07,2.86748073692414e-07,0
2.86748104932035e-07,NaN,0
2.86748095275179e-07,2.86748094568533e-07,0
2.86748095275179e-07,NaN,0
2.86748081402613e-07,2.86748112972389e-07,0


==> benner2020_q20_nonlinear_non-cycling.csv <==
0.983949154511505,NaN
0.919641322640999,0.894163453975761
0.919641322640999,NaN
0.89686426707498,0.801803470539129
0.89686426707498,NaN
0.892197163727998,2.20837593350505
0.89019829408412,14.4684304400734
0.89019829408412,NaN
0.885821624439669,15.8139948710221
0.883416714556857,12.1870190927221
0.883416714556857,NaN
0.87812428915396,9.80290043613224
0.87812428915396,NaN
0.872197496655227,6.13688462756046
0.872197496655227,NaN
0.865673980534174,4.62685854591465
0.865673980534174,NaN
0.858576194996254,3.61633251621464
0.858576194996254,NaN
0.85093577762865,2.90684825768449
0.85093577762865,NaN
0.838481100773974,2.28038009658869
0.838481100773974,NaN
0.348013406366397,0.213863444947546
0.348013406366397,NaN
0.344164576225536,0.0481490264537813
0.344164576225536,NaN
0.33945116573774,0.0642581173344742
0.33945116573774,NaN
0.333242694424421,0.0625024961876776
0.333242694424421,NaN
0.326838889387503,0.060502950506364
0.326838889387503,NaN
0.3144606001914,0.0575610697439667
0.3144606001914,NaN
0.309757109659798,0.0549398084618157
0.161448073019074,0.0314516751960048
0.161448073019074,NaN
0.159163030511545,0.00646043096119202
0.159163030511545,NaN
0.153751905005853,0.0180839238778427
0.153751905005853,NaN
0.15047100204555,0.0173094913587362
0.0731815393907367,0.00991327814188164
0.0731815393907367,NaN
0.0719724986396695,0.00180263260219486
0.00847797316208568,0.00133371280361851
0.00847797316208568,NaN
0.00836184296582234,8.27871105017182e-05
0.00828055589113916,0.000351476403228221
1.20851712274754e-05,6.18181327261559e-06
1.20851712274754e-05,NaN
1.17212629447443e-05,1.93637401293117e-07
1.17212629447443e-05,NaN
1.14380863016809e-05,7.63441553484843e-07
6.7333113541001e-08,4.26351406121637e-08
6.7333113541001e-08,NaN
6.61231300301813e-08,2.50593168179328e-09
6.61231300301813e-08,NaN
6.51216199612256e-08,2.59117719891715e-09
6.51052280194347e-09,7.12709598878756e-10
6.51052280194347e-09,NaN
6.38431606931145e-09,5.67406778955894e-11
2.84753360200383e-11,7.70974452451641e-12


==> benner2020_q40_linear_cycling.csv <==
0.128528781747136,NaN,0
0.128528781747136,NaN,0
0.0100404633590408,0.00865722817244764,0
0.00331396081342811,0.00290331736863611,0
0.00331396081342811,NaN,0
0.000394363280919858,0.00022366968112302,0
0.000394363280919858,NaN,0
4.89091245184067e-05,1.83385649203067e-05,1
4.89091245184067e-05,NaN,0
2.25122997030465e-06,NaN,0
2.25122997030465e-06,NaN,0
2.93694338531626e-07,1.45803378111994e-07,1
2.93694338531626e-07,NaN,0
1.88536275837258e-08,NaN,0
1.88536275837258e-08,NaN,0
2.52086345611771e-09,1.21654647783305e-09,1
2.52086345611771e-09,NaN,0
1.60702447547124e-10,NaN,0
1.60702447547124e-10,NaN,0
2.21809161910761e-11,1.09632255326272e-11,1


==> benner2020_q40_linear_non-cycling.csv <==
0.128528781747136,NaN
0.128528781747136,NaN
0.0100404633590408,0.00865722817244764
0.00331396081342811,0.00290331736863611
0.00331396081342811,NaN
0.000394363280919858,0.00022366968112302
0.000394363280919858,NaN
4.89091245184067e-05,1.83385649203067e-05
4.89091245184067e-05,NaN
6.50077821666725e-06,1.88741894752395e-06
6.50077821666725e-06,NaN
8.73556648532491e-07,2.1052992360171e-07
8.73556648532491e-07,NaN
1.16995607089904e-07,2.39976588499019e-08
1.16995607089904e-07,NaN
1.62217411412208e-08,2.84345603917841e-09
1.62217411412208e-08,NaN
2.23618208494783e-09,3.44562127276924e-10
2.23618208494783e-09,NaN
3.08362167362724e-10,4.45528555595869e-11
3.08362167362724e-10,NaN
4.33472951811483e-11,5.54280200558022e-12


==> benner2020_q40_nonlinear_cycling.csv <==
0.965714189881843,NaN,0
0.965714189881843,NaN,0
0.907552743308913,0.877540585146815,0
0.901931067067118,0.819726821989286,0
0.901931067067118,NaN,0
0.898706758601538,0.437307947482142,0
0.898706758601538,NaN,0
0.896766749333918,30.6619261554571,0
0.896766749333918,NaN,0
0.894655664881816,32.1036370572775,0
0.894655664881816,NaN,0
0.89219379650895,31.9883893164342,0
0.89219379650895,NaN,0
0.889320365625405,16.0140929027224,0
0.889320365625405,NaN,0
0.886030313662354,12.0749287216699,0
0.886030313662354,NaN,0
0.882352008009736,9.41945247295249,0
0.882352008009736,NaN,0
0.878321380332611,7.5557349661267,0
0.878321380332611,NaN,0
0.873918645587812,6.19610179997731,0
0.871562980750495,5.40173358310941,0
0.871562980750495,NaN,0
0.866606311875624,4.74963596381292,0
0.862150615066614,4.09027960356669,0
0.651404546294305,0.95979519730791,0
0.651404546294305,NaN,0
0.647162651769471,0.149048062269251,0
0.647162651769471,NaN,0
0.64191343215933,0.380644454606463,0
0.64191343215933,NaN,0
0.632495342192795,0.363970913704273,0
0.400366650180916,0.173058376482924,0
0.400366650180916,NaN,0
0.396742617400047,0.0399653706897296,0
0.394085526384253,0.0918931101349897,0
0.394085526384253,NaN,0
0.389293775326147,0.0901362503217513,0
0.389293775326147,NaN,0
0.378044079875167,0.0863937727972015,0
0.378044079875167,NaN,0
0.374604516609579,0.0830743441557515,0
0.208099766131341,0.047801443045424,0
0.208099766131341,NaN,0
0.204338370316263,0.0107279361007012,0
0.204338370316263,NaN,0
0.201141322355471,0.0271712955921149,0
0.201141322355471,NaN,0
0.198636146846473,0.0265349401594893,0
0.0183305336838426,0.00380052511903532,0
0.0183305336838426,NaN,0
0.018121806321008,0.000353875704282983,0
0.018121806321008,NaN,0
0.0178348376720978,0.000722987388454491,0
7.60252349880388e-05,1.81088044248234e-05,0
7.60252349880388e-05,NaN,0
7.50247081888747e-05,4.17696221789457e-06,0
2.9290376327973e-06,3.60128910410183e-07,0
2.9290376327973e-06,NaN,0
2.8945141279179e-06,9.42468606947725e-09,1
7.86060444091922e-11,NaN,0


==> benner2020_q40_nonlinear_non-cycling.csv <==
0.965714189881843,NaN
0.965714189881843,NaN
0.907552743308913,0.877540585146815
0.901931067067118,0.819726821989286
0.901931067067118,NaN
0.898706758601538,0.437307947482142
0.898706758601538,NaN
0.896766749333918,30.6619261554571
0.896766749333918,NaN
0.894655664881816,32.1036370572775
0.894655664881816,NaN
0.89219379650895,31.9883893164342
0.89219379650895,NaN
0.889320365625405,16.0140929027224
0.889320365625405,NaN
0.886030313662354,12.0749287216699
0.886030313662354,NaN
0.882352008009736,9.41945247295249
0.882352008009736,NaN
0.878321380332611,7.5557349661267
0.878321380332611,NaN
0.873918645587812,6.19610179997731
0.871562980750495,5.40173358310941
0.871562980750495,NaN
0.866606311875624,4.74963596381292
0.862150615066614,4.09027960356669
0.651404546294305,0.95979519730791
0.651404546294305,NaN
0.647162651769471,0.149048062269251
0.647162651769471,NaN
0.64191343215933,0.380644454606463
0.64191343215933,NaN
0.632495342192795,0.363970913704273
0.400366650180916,0.173058376482924
0.400366650180916,NaN
0.396742617400047,0.0399653706897296
0.394085526384253,0.0918931101349897
0.394085526384253,NaN
0.389293775326147,0.0901362503217513
0.389293775326147,NaN
0.378044079875167,0.0863937727972015
0.378044079875167,NaN
0.374604516609579,0.0830743441557515
0.208099766131341,0.047801443045424
0.208099766131341,NaN
0.204338370316263,0.0107279361007012
0.204338370316263,NaN
0.201141322355471,0.0271712955921149
0.201141322355471,NaN
0.198636146846473,0.0265349401594893
0.0183305336838426,0.00380052511903532
0.0183305336838426,NaN
0.018121806321008,0.000353875704282983
0.018121806321008,NaN
0.0178348376720978,0.000722987388454491
7.60252349880388e-05,1.81088044248234e-05
7.60252349880388e-05,NaN
7.50247081888747e-05,4.17696221789457e-06
2.9290376327973e-06,3.60128910410183e-07
2.9290376327973e-06,NaN
2.8945141279179e-06,9.42468606947725e-09
6.23244405511459e-08,9.62141990969904e-10
6.23244405511459e-08,NaN
6.14193162066977e-08,4.45998921550771e-11
5.5484326969116e-10,5.02523970763915e-12
5.5484326969116e-10,NaN
5.48205980527195e-10,2.1827036454425e-12
5.48205980527195e-10,NaN
5.41373709711526e-10,2.78648335584908e-12
5.41373709711526e-10,NaN
5.3295444462348e-10,3.74985695409274e-12
5.3295444462348e-10,NaN
5.26712798337955e-10,2.37209291157018e-12
5.26712798337955e-10,NaN
5.19094466468156e-10,3.40753503938857e-12
2.48792249542605e-12,2.17857178801638e-12


==> chip_lambda0.0001_cycling.csv <==
0.99430801295854,NaN,0
0.986083547931149,0.98376632563874,0
0.976219188265059,0.962281652701263,0
0.972140015219918,0.968640476249116,0
0.968016917812762,0.913144366515959,0
0.967643535600325,0.916384236766263,0
0.967063676192482,0.961440064132357,0
0.966462811668173,0.957814736987744,0
0.965905209955289,0.951605236334203,0
0.96433266726476,2.51233918590186,0
0.962710914388459,2.78360072320353,0
0.960236472418539,4.59601740093931,0
0.957624260753963,4.44793241695264,0
0.954639251675076,4.34846953298652,0
0.950507588156107,4.21192237028491,0
0.946183222599472,3.8727340071678,0
0.939806765894178,3.53741254056197,0
0.932998798190533,3.15113876540671,0
0.922307560556069,2.75037259772596,0
0.910866049117962,2.34613872459,0
0.898366674788373,2.01284476288844,0
0.884760066297406,1.73033886076016,0
0.860577542761755,1.42265980932151,0
0.834547233239948,1.12398417524572,0
0.834547233239948,NaN,0
0.772882673487686,0.789660922616645,0
0.696407488874067,0.474215803029092,0
0.617737568283767,0.288631761125671,0
0.457953355844819,0.175559107840596,0
0.255572064980813,0.151898404800665,0
0.249997672472676,0.0433372488419703,0
0.24990537428749,0.0211433931548444,0
0.00153099474611005,0.000109136427299639,0
0.00153099474611005,NaN,0
0.00152439121099763,0.000108574440829881,0
0.00101493826901647,1.2354155656676e-05,0
0.000925733633399971,1.10673260793257e-05,0
0.000925733633399971,NaN,0
0.0009250113298085,1.1844495637628e-06,0
0.00091660249293782,9.51701209098835e-06,0
0.000740790986779332,1.69899701552944e-07,1
1.61925405097457e-07,NaN,0
1.61925405097457e-07,NaN,0
1.61586889141822e-07,1.0965181572698e-07,0
1.59356046125755e-07,1.35515162517309e-07,0
1.59289554288264e-07,1.35710605931988e-07,0
1.2429159130136e-07,1.21301612459083e-09,0
1.2363426403343e-07,4.33033026652684e-10,0
1.2363426403343e-07,NaN,0
1.23477901323125e-07,5.62429851634576e-08,0
1.18939008378692e-07,1.35134256339526e-09,0
1.18939008378692e-07,NaN,0
1.18002958685141e-07,2.2778015323589e-10,0
1.07954170135218e-07,6.74412457091514e-10,0
1.06048659770611e-07,2.4234230262688e-10,0
1.06028285417335e-07,3.70049506956325e-10,0
1.05991989739264e-07,1.26058027109858e-09,0
1.05991989739264e-07,NaN,0
1.05892107286103e-07,2.19103742198793e-10,0
1.05830661971998e-07,2.14819693894399e-10,0
1.05830661971998e-07,NaN,0
1.05686043989083e-07,2.40406174681368e-10,0
1.05686043989083e-07,NaN,0
1.05484312230231e-07,2.39991151755084e-10,0
1.05318480168596e-07,2.40488931347697e-10,0
6.6714604869145e-08,2.37579151990775e-10,0
2.369916387227e-10,2.36991156047233e-10,0
2.36991570788681e-10,2.36991513780602e-10,0
2.36991570788681e-10,NaN,0
2.36992122270179e-10,2.36992074840759e-10,0
2.36992122270179e-10,NaN,0
2.36994753927577e-10,2.36996221505678e-10,0
2.36992908740445e-10,2.36991223519508e-10,0
2.3699096589679e-10,2.36993307976871e-10,0
2.36992270335299e-10,2.36991068761781e-10,0
2.36992190866988e-10,2.36992127751777e-10,0
2.36991214058108e-10,2.36991626555739e-10,0
2.36990696462928e-10,2.36992447153431e-10,0
2.3699148540947e-10,2.36992327997771e-10,0
2.3699201223745e-10,2.36993434232308e-10,0
2.3699179627513e-10,2.36990822926501e-10,0
2.36991844458782e-10,2.36991012051599e-10,0
2.36992154459141e-10,2.36991352751366e-10,0
2.369916572711e-10,2.369917389157e-10,0
2.36991901697082e-10,2.36991662956634e-10,0
2.36992735373031e-10,2.36990827107277e-10,0
2.3699160139166e-10,2.36992100706606e-10,0
2.36991940689184e-10,2.36990892710501e-10,0
2.36990118129129e-10,2.36990101151231e-10,0
2.36992207972854e-10,2.3699124171138e-10,0
2.36992800239934e-10,2.36992257279625e-10,0
2.36992034119806e-10,2.36992185131947e-10,0
2.36991486396614e-10,2.36992175222201e-10,0
2.36992876660728e-10,2.36990629062307e-10,0
2.36991014598287e-10,2.36990751365457e-10,0
2.3699216901148e-10,2.36995399286708e-10,0
2.36992076913416e-10,2.36988095040513e-10,0
2.36991210331306e-10,2.37021644574158e-10,0
2.36991370200838e-10,2.36991915735783e-10,0
2.36992547789559e-10,2.36995154813734e-10,0
2.36991619492137e-10,2.36990507887741e-10,0
2.36990919699126e-10,2.36992546249323e-10,0
2.36990919699126e-10,NaN,0
2.36994148329168e-10,2.36991149839568e-10,0
2.36990430499868e-10,2.36992674869007e-10,0
2.36990430499868e-10,NaN,0
2.36990532417848e-10,2.36991942074927e-10,0
2.36992108617825e-10,2.36990833718119e-10,0
2.36991785884204e-10,2.36990586991109e-10,0
2.36991324359253e-10,2.36991089872019e-10,0
2.36991996415976e-10,2.36991240092159e-10,0
2.36991564063618e-10,2.3699334871106e-10,0
2.36990857199808e-10,2.3699123615054e-10,0
2.36991719260386e-10,2.36990066411426e-10,0
2.36992224363899e-10,2.36993145599703e-10,0
2.36991844715137e-10,2.36992200350057e-10,0
2.36991944228229e-10,2.36991617058126e-10,0
2.3699212431747e-10,2.36990379225399e-10,0
2.36991895102882e-10,2.36992590886239e-10,0
2.36992289510404e-10,2.36992574351857e-10,0


==> chip_lambda0.0001_non-cycling.csv <==
0.99430801295854,NaN
0.986083547931148,0.983766325638321
0.97621918826506,0.962281652667834
0.972140015219936,0.968640476257815
0.968016917812762,0.913144366520057
0.967643535600325,0.916384236768367
0.967063676192482,0.961440064131134
0.966462811668172,0.957814736987743
0.965905209955289,0.951605236334204
0.964332667264759,2.51233918590241
0.962710914388459,2.78360072320354
0.960236472418539,4.59601740093958
0.957624260753964,4.44793241695266
0.954639251675076,4.34846953298658
0.950507588156107,4.21192237028492
0.946183222599471,3.87273400716779
0.939806765894183,3.53741254056196
0.932998798190534,3.15113876540672
0.922307560556069,2.75037259772598
0.910866049117963,2.34613872459001
0.898366674788365,2.01284476288844
0.884760066297405,1.73033886076016
0.860577542761756,1.42265980932151
0.834547233239948,1.12398417524574
0.834547233239948,NaN
0.772882673487686,0.789660922616645
0.696407488874066,0.474215803029091
0.617737568283756,0.288631761125672
0.457953355844819,0.175559107840594
0.255572064980814,0.151898404800666
0.249997672472675,0.04333724884197
0.249905374287491,0.0211433931548429
0.00153099474611,0.000109136427300202
0.00153099474611,NaN
0.00152439121099819,0.000108574440830246
0.00101493826901665,1.235415565669e-05
0.000925733633399204,1.1067326082166e-05
0.000925733633399204,NaN
0.000925011329808871,1.18444956403969e-06
0.000916602492936301,9.51701209140267e-06
0.000740790986779019,1.6989970049337e-07
0.000706367131764106,1.40044264312372e-07
0.000706367131764106,NaN
0.000704742522522195,1.36212148501881e-07
0.000694770287830384,1.64957033013057e-07
0.000694609272296993,1.76505975175168e-07
0.000541904767576764,9.35522770041765e-08
0.000539029311050753,9.32636142853699e-08
0.000539029311050753,NaN
0.000538353245607798,1.51717227650648e-07
0.000518575017372384,6.93815271896376e-08
0.000518575017372384,NaN
0.000514497528593718,6.93560718736005e-08
0.000470726026036117,6.01591722552721e-08
0.000462422576905066,6.00977294896531e-08
0.000462422576905066,NaN
0.000459685695850212,5.40978314314021e-08
6.04202408491721e-12,2.69567712648769e-12


==> chip_lambda0.01_cycling.csv <==
0.635756046267277,NaN,0
0.330369286435001,0.262198285934076,0
0.185135432171924,0.0541389607779613,0
0.149620901338844,0.0778262160153911,0
0.122126196579213,0.0366468930034653,0
0.120064312493347,0.0375289813836605,0
0.117431207955697,0.0851313202775171,0
0.114846001326361,0.0337143946537193,0
0.112306516980501,0.0274309236741491,0
0.104448195911515,0.00511073706114778,0
0.0970343239578556,0.00466861564532471,0
0.0868422164335841,0.00411728741141188,0
0.0774534666902237,0.00340121108330311,0
0.0681710746638674,0.0029064888949148,0
0.0574108084575468,0.00237446749532396,0
0.0482430280197278,0.00188007800008747,0
0.0376735030346743,0.00143352223218509,0
0.0292486859060365,0.00101260114208563,0
0.0200192386761899,0.00076925290663431,0
0.0136275940374909,0.000722669402430358,0
0.00913462391348032,0.000711433887417023,0
0.0060241947294368,0.000699711974242313,0
0.00297416100520424,0.000713272832023112,0
0.00144925848423975,0.000698003359933093,0
0.00144925848423975,NaN,0
0.000699976965562098,0.000692052963638545,0
0.000697863564189493,0.000697416259815069,0
0.000695807921807482,0.000680104446829715,0
0.000695807921807482,NaN,0
0.000693828019839207,0.000595058784534557,0
0.000642942007169689,0.000184688836153137,0
0.000642942007169689,NaN,0
0.000641034962081744,0.000174311955193356,0
3.52807689824357e-05,3.28097634563219e-05,0
3.52807689824357e-05,NaN,0
5.83120907900383e-06,5.60835126325756e-06,0
5.67478342806898e-06,3.61741303391003e-06,0
5.67478342806898e-06,NaN,0
9.96072022057621e-08,9.31454295933619e-08,0
9.76932292410295e-08,4.43306159071811e-08,0
8.86037172775786e-08,4.18918794454188e-08,0
8.86037172775786e-08,NaN,0
4.30304436337217e-08,2.47981249269645e-08,0
4.27832588583547e-08,1.13498101737855e-08,0
3.12569270493077e-09,1.54942985990289e-09,0
2.84473687306038e-09,1.03948369693111e-09,0
2.84473687306038e-09,NaN,0
4.51234329819311e-10,2.90207021676071e-10,0
4.47479223658295e-10,1.07964882803337e-10,0
3.52394364266611e-11,3.47682585899365e-11,0


==> chip_lambda0.01_non-cycling.csv <==
0.635756046267277,NaN
0.330369286435001,0.262198286059206
0.185135432171924,0.0541388637521623
0.149620901338849,0.0778262162387385
0.122126196579111,0.0366468930094503
0.120064312493361,0.0375289813836443
0.117431207955698,0.0851313202621374
0.114846001326362,0.0337143884936883
0.112306516980501,0.0274309236725514
0.104448195911515,0.00511073706105527
0.0970343239578559,0.00466861564535994
0.0868422164335828,0.00411728741141225
0.0774534666902229,0.00340121108331658
0.0681710746638682,0.00290648889504935
0.0574108084575469,0.00237446749532737
0.0482430280197266,0.00188007800008763
0.0376735030346745,0.00143352223223112
0.0292486859060383,0.00101260114208644
0.0200192386761887,0.000769252906634139
0.0136275940374893,0.000722669402461791
0.00913462391347956,0.000711433887414828
0.00602419472943696,0.000699711974234889
0.00297416100520249,0.000713272832107273
0.00144925848424,0.000698003359941732
0.00144925848424,NaN
0.000699976965615644,0.000692052963638556
0.000697863564257298,0.000697416259826055
0.00069580792178045,0.000680104446861507
0.00069580792178045,NaN
0.000693828019839206,0.000595058784534265
0.000642942007169672,0.000184688836261559
0.000642942007169672,NaN
0.000641034962081758,0.000174311955070433
3.52807689824362e-05,3.28097634563227e-05
3.52807689824362e-05,NaN
5.8312090790039e-06,5.60835126325534e-06
5.67478342806894e-06,3.61741303314626e-06
5.67478342806894e-06,NaN
9.96072021990219e-08,9.31454296302048e-08
9.7693229231597e-08,4.43306159123645e-08
8.86037172741854e-08,4.18918794405341e-08
8.86037172741854e-08,NaN
4.30304436324635e-08,2.4798124951911e-08
4.27832588588981e-08,1.1349810176755e-08
3.12569270497942e-09,1.54942986207528e-09
2.84473687312047e-09,1.0394836989393e-09
2.84473687312047e-09,NaN
4.51234331934779e-10,2.9020701622579e-10
4.47479220932771e-10,1.07964868421892e-10
3.52394317849638e-11,3.47682752953745e-11


==> chip_lambda1_cycling.csv <==
0.635756046267277,NaN,0
0.19455349405369,0.109823235319018,0
0.0795970000983582,0.0440368707394951,0
0.0225434239982752,0.0194895678866392,0
0.0108878386682711,0.00710736818847074,0
0.0029393333859237,0.00298611057446459,0
0.00224891592538971,0.00224790773026089,0
0.00218210195453987,0.0021549823954469,0
0.00212268717050072,0.00201423360024549,0
0.00193983124435793,0.00103353437498063,0
0.00177634896906472,0.000615810305437936,0
0.00156071855464533,0.000484943023956803,0
0.00136626489406525,0.000587084591120749,0
0.00117699544968613,0.00059895401444623,0
0.000966873408349494,0.000660650222239454,0
0.000800032168831578,0.000682686733800907,0
0.000777800464891181,0.000701334623262567,0
0.00076089256089726,0.000711338309568942,0
0.000750190691816292,0.000717119936700102,0
0.000739650406249736,0.000717311881592574,0
0.000729776299927082,0.000701817797041017,0
0.00072028666229053,0.000680338608250917,0
0.00072028666229053,NaN,0
0.000705464360177562,0.000627392173979269,0
0.00070002894313812,0.00062713996426975,0
0.0006946657162962,0.000496276223224441,0
0.000691946986684583,0.00047657281790695,0
0.000689892219380396,0.000309022189596469,0
0.000687877051074506,0.000198219976498476,0
0.00068668399256599,0.000192272753994775,0
0.000637130538200888,0.000181915534058847,0
0.000636181158817964,0.000172115125317238,0
3.47097708176642e-05,3.2515982085687e-05,0
3.47097708176642e-05,NaN,0
4.82596390863011e-06,4.66391887883183e-06,0
4.82596390863011e-06,NaN,0
4.59527267732011e-06,3.1247299667779e-06,0
4.55796011019496e-06,3.15613759628533e-06,0
4.55796011019496e-06,NaN,0
5.91840214701223e-08,5.78016570593342e-08,0
5.91840214701223e-08,NaN,0
3.1799819083343e-08,1.88303651442847e-08,0
3.16828528820105e-08,8.40822874381204e-09,0
2.98945857182835e-08,1.13529115778048e-08,0
1.59560292560773e-09,1.07754642733686e-09,0
1.55632923454581e-09,6.70453629933326e-10,0
1.55632923454581e-09,NaN,0
2.64295473318362e-10,2.02262256899509e-10,0
2.61902075709554e-10,8.33337558962775e-11,0
2.42402443597508e-10,9.74391806321376e-11,0
3.08255018655043e-11,3.03761270968711e-11,0


==> chip_lambda1_non-cycling.csv <==
0.635756046267277,NaN
0.19455349405369,0.109823147991588
0.0795970000983579,0.0440363371429665
0.0225434239982752,0.0194895138781137
0.0108878386682711,0.00710690883435511
0.00293933338592371,0.00298610378400031
0.00224891592538915,0.00224790773061711
0.00218210195453984,0.00215498239542641
0.00212268717050039,0.00201423360031604
0.00193983124435754,0.00103353437365801
0.00177634896906482,0.000615809253308372
0.00156071855467008,0.000484943023834786
0.00136626489406535,0.000587084590734338
0.00117699544968626,0.000598954014526246
0.000966873408348439,0.000660650222237885
0.000800032168831806,0.00068268673380104
0.000777800464891094,0.000701334623240366
0.000760892560897114,0.000711338309380581
0.000750190691816307,0.000717119936690629
0.000739650406249548,0.000717311881591624
0.000729776299927079,0.000701817797044834
0.000720286662284124,0.000680338608244044
0.000720286662284124,NaN
0.000705464360177568,0.000627392173965631
0.00070002894322586,0.000627139964199356
0.000694665716129084,0.000496276223002032
0.000691946986685782,0.00047657281790202
0.000689892219380374,0.000309022189507965
0.000687877051074508,0.000198219976319117
0.000686683992565991,0.0001922727539979
0.000637130538200884,0.000181915534123462
0.000636181158817968,0.000172115125683894
3.47097708176646e-05,3.2515982084609e-05
3.47097708176646e-05,NaN
4.8259639086347e-06,4.66391887884925e-06
4.8259639086347e-06,NaN
4.59527267731964e-06,3.12472996683761e-06
4.55796011019513e-06,3.15613759672999e-06
4.55796011019513e-06,NaN
5.91840214673544e-08,5.78016570695606e-08
5.91840214673544e-08,NaN
3.17998190836411e-08,1.88303651430964e-08
3.16828528819951e-08,8.40822874811519e-09
2.98945857251827e-08,1.13529115781593e-08
1.59560292475831e-09,1.07754642271599e-09
1.5563292334282e-09,6.70453630027723e-10
1.5563292334282e-09,NaN
2.64295478716036e-10,2.02262256192282e-10
2.61902076563783e-10,8.33337619922935e-11
2.42402442871656e-10,9.74391760564509e-11
3.0825501537786e-11,3.037612039033e-11


==> simple.csv <==
0.5,1,1,1
0.5,0.211607603308048,0.211607603308048,0.211607603308048
0.5,0.0477244760340047,0.0477244760340047,0.0477244760340047
0.5,0.0138526813186854,0.0138526813186854,0.0138526813186854
0.5,0.00647583088495819,0.00647583088495819,0.00647583088495819
0.5,0.00409249947417618,0.00409249947417618,0.00409249947417618
0.5,0.00289409151708365,0.00289409151708365,0.00289409151708365
0.5,0.00216758652326045,0.00216758652326045,0.00216758652326045
0.5,0.00168868322951001,0.000583519128379726,0.000572957842119941
0.5,0.00135543176236345,0.000451657100956833,0.000469186917101074
0.5,0.00111384737540807,0.00039103279686956,0.000411497891141909
0.5,0.000932906204038161,0.000349237957580298,0.000368648975439885
0.5,0.000793711646970784,0.000316187900631332,0.000333786528085851
0.5,0.000684212186244633,0.000288625814569414,0.000304347337052856
0.5,0.000596426082929668,0.000265031114506521,0.000279000745272928
0.5,0.000524897164984401,0.000244523063123799,0.000256916739222888
0.5,0.000465793951821845,7.97612672247835e-05,7.80993416327486e-05
0.5,0.000416362476765803,6.87452169231395e-05,7.06692850443735e-05
0.5,0.000374582197100878,6.39675444752869e-05,6.6615554399933e-05
0.5,0.00033894304286984,6.06993377952114e-05,6.35497338218557e-05
0.5,0.000308297206408869,5.80708688687407e-05,6.09668912299675e-05
0.5,0.000281758443278147,5.5807334534299e-05,5.8684639506877e-05
0.5,0.000258632371457127,5.37861608760364e-05,5.66141375997871e-05
0.5,0.000238367450237741,5.19415312448515e-05,5.47046406975049e-05
0.5,0.000220520015808593,1.74514126473443e-05,1.66744101855123e-05
0.5,0.000204729021827894,1.26302259520223e-05,1.37086797814074e-05
0.5,0.00019069756826867,1.14610411383984e-05,1.27009764471023e-05
0.5,0.000178179231214984,1.10124910147933e-05,1.21653265357647e-05
0.5,0.00016696782137656,1.07336319146912e-05,1.17861587496995e-05
0.5,0.000156889613644463,1.05156118732998e-05,1.14808941390699e-05
0.5,0.000147797373588654,1.03298120183229e-05,1.12204229470598e-05
0.5,0.000139565703073749,1.01654231322357e-05,1.09912809642167e-05
0.5,0.000132087364247215,5.58878844312287e-06,5.58724727148576e-06
0.5,0.000125270337520095,5.16576951720205e-06,5.41593706846344e-06
0.5,0.000119035437232526,4.9005631617812e-06,5.27962538216049e-06
0.5,0.000113314356934867,4.70166239320551e-06,5.15891836504391e-06
0.5,0.000108048050486724,4.54361663022107e-06,5.04969485435345e-06
0.5,0.000103185379576975,4.41388289738523e-06,4.94990078865735e-06
0.5,9.86819756894632e-05,4.30458918326602e-06,4.85804908136975e-06
0.5,9.44992770255562e-05,4.21033910463701e-06,4.772956738508e-06
0.5,9.06037098987546e-05,2.59737918061421e-06,2.59110378934643e-06
0.5,8.69659906628448e-05,2.30309364611633e-06,2.46941789198423e-06
0.5,8.35605290538451e-05,2.23439703298737e-06,2.40819463927934e-06
0.5,8.03649174198475e-05,2.19258284688114e-06,2.36100608449971e-06
0.5,7.73594930487227e-05,2.15822486769255e-06,2.32065356217741e-06
0.5,7.45269629204164e-05,2.12761772916951e-06,2.28461907333975e-06
0.5,7.18520818869875e-05,2.09944642087496e-06,2.25167166093726e-06
0.5,6.93213766384621e-05,2.07309729417271e-06,2.22111280820067e-06
0.5,6.69229089225713e-05,1.2719583276035e-06,1.33972753043872e-06
0.5,6.46460724187543e-05,1.07599621905684e-06,1.25566654311523e-06
0.5,6.24814184520205e-05,1.02241157195798e-06,1.21670084884769e-06
0.5,6.04205064041652e-05,9.86314667742784e-07,1.18603917741014e-06
0.5,5.84557752593025e-05,9.55971965963084e-07,1.15970262041436e-06
0.5,5.65804332181351e-05,9.29547376742205e-07,1.13663687890791e-06
0.5,5.47883627499914e-05,9.06274949771729e-07,1.11616814318415e-06
0.5,5.30740388248747e-05,8.85619434402784e-07,1.09777649648628e-06
0.5,5.14324583929908e-05,5.37925222277381e-07,5.94969762707258e-07
0.5,4.9859079460729e-05,5.02649335642862e-07,5.38536042080992e-07
0.5,4.83497683533568e-05,4.86268019839372e-07,5.13706677519283e-07
0.5,4.69007539649546e-05,4.74022827763668e-07,4.99086458719998e-07
0.5,4.55085879745359e-05,4.63644986850619e-07,4.88078547523445e-07
0.5,4.41701101618576e-05,4.5451816426658e-07,4.78666701517204e-07
0.5,4.28824180875918e-05,4.46349711810689e-07,4.7020124229003e-07
0.5,4.16428405146149e-05,4.38949470623666e-07,4.62431183598563e-07
0.5,4.04489140422309e-05,2.85217638686714e-07,3.00519124134912e-07
0.5,3.92983625060237e-05,2.61179193076057e-07,2.90619048420304e-07
0.5,3.81890787646888e-05,2.49283489387633e-07,2.83163477616367e-07
0.5,3.71191085516863e-05,2.41142368668396e-07,2.76974783854225e-07
0.5,3.60866361198809e-05,2.3493320437296e-07,2.71681191276012e-07
0.5,3.50899714467193e-05,2.29876666352061e-07,2.67061371814886e-07
0.5,3.41275388025136e-05,2.25563466809065e-07,2.62958986003283e-07
0.5,3.31978665139286e-05,2.21765456418967e-07,2.59259433485049e-07
0.5,3.22995777775316e-05,1.38873230861901e-07,3.37452762972455e-08
0.5,3.1431382400227e-05,1.30343516879753e-07,2.57059814738812e-08
0.5,3.05920693597821e-05,1.25457159669182e-07,2.34889619360087e-08
0.5,2.97805000934154e-05,1.2158781670246e-07,2.23729053082056e-08
0.5,2.89956024338714e-05,1.18333812508817e-07,2.15565791526376e-08
0.5,2.82363651242895e-05,1.15520081056829e-07,2.08633003703812e-08
0.5,2.7501832850185e-05,1.13039429896534e-07,2.02384300625761e-08
0.5,2.67911017355477e-05,1.10819881325065e-07,1.96592237089682e-08
0.5,2.61033152558626e-05,7.59065716822338e-08,6.57161988954561e-09
0.5,2.54376605262842e-05,6.23295092858622e-08,6.17869449051874e-09
0.5,2.47933649284654e-05,5.90169765736781e-08,5.94263927385939e-09
0.5,2.41696930427584e-05,5.7224385555068e-08,5.77388013312406e-09
0.5,2.35659438565571e-05,5.59367029025545e-08,5.64236996298666e-09
0.5,2.2981448223012e-05,5.49251927341256e-08,5.53527757943422e-09
0.5,2.24155665458206e-05,5.40834977235161e-08,5.44550296536482e-09
0.5,2.18676866696481e-05,5.33511062879439e-08,5.36837402110892e-09
0.5,2.13372219568443e-05,3.33373561536901e-08,1.9595260956947e-09
0.5,2.08236095332043e-05,2.57995070361569e-08,1.5625862520667e-09
0.5,2.03263086875962e-05,2.38080156056631e-08,1.3940640196309e-09
0.5,1.98447994112514e-05,2.28095234588531e-08,1.29776937363968e-09
0.5,1.93785810641018e-05,2.20738079649933e-08,1.23134256637752e-09
0.5,1.89271711567467e-05,2.14626430255028e-08,1.18028477920703e-09
0.5,1.84901042375594e-05,2.0935235712251e-08,1.13844099449684e-09
0.5,1.80669308759477e-05,2.04711400425476e-08,1.10274739128654e-09
0.5,1.76572167325233e-05,1.4532422922592e-08,6.51831686032654e-10
0.5,1.72605417091192e-05,1.3767352953418e-08,6.3491295159036e-10
0.5,1.68764991713551e-05,1.34430773541571e-08,6.24405450427228e-10
0.5,1.65046952373119e-05,1.32170883126817e-08,6.15498033380555e-10
0.5,1.61447481267494e-05,1.30309904707267e-08,6.07490244955944e-10
0.5,1.57962875652755e-05,1.28666940759791e-08,6.00129998690543e-10
0.5,1.5458954239098e-05,1.27163995066041e-08,5.93271244410793e-10
0.5,1.51323992955495e-05,1.25760824869795e-08,5.86816405088865e-10
0.5,1.48162838857947e-05,5.09554943809529e-09,3.15582272973984e-10
0.5,1.45102787455618e-05,3.65380160600007e-09,2.81681240114942e-10
0.5,1.42140638114172e-05,3.20723682080465e-09,2.62412698506451e-10
0.5,1.3927327868427e-05,2.90640318133279e-09,2.49229161942521e-10
0.5,1.3649768227439e-05,2.67196497383813e-09,2.39339060701337e-10
0.5,1.33810904286091e-05,2.4846540885389e-09,2.3152751426335e-10
0.5,1.31210079693246e-05,2.33333228042959e-09,2.2512538869149e-10
0.5,1.28692420542128e-05,2.20992322503287e-09,2.19716305577823e-10
0.5,1.26255213647233e-05,1.38212830269903e-09,1.42587258396683e-10
0.5,1.23895818472383e-05,1.34259727539297e-09,1.34948680050385e-10
0.5,1.21611665174701e-05,1.31763264692692e-09,1.31713121962475e-10
0.5,1.19400252791607e-05,1.29925903589749e-09,1.29325634355677e-10
0.5,1.17259147566369e-05,1.28433908139703e-09,1.2729130022356e-10
0.5,1.15185981386571e-05,1.27134499378172e-09,1.25480720936437e-10
0.5,1.13178450330192e-05,1.25947596195444e-09,1.23834968177513e-10
0.5,1.11234313303815e-05,1.24830100938341e-09,1.22318899417311e-10
0.5,1.09351390763232e-05,3.84749336630689e-10,5.65500826293455e-11
0.5,1.07527563504201e-05,2.51504179290095e-10,NaN
0.5,1.05760771515514e-05,1.94726520604701e-10,NaN
0.5,1.04049012883331e-05,1.64672403482215e-10,NaN
0.5,1.02390342743178e-05,1.46737415267133e-10,NaN
0.5,1.00782872263065e-05,1.34664961644319e-10,NaN
0.5,9.92247676642847e-06,1.25697078597791e-10,NaN
0.5,9.77142492588551e-06,1.18589654404412e-10,NaN
0.5,9.62495905096493e-06,6.39572207720093e-11,NaN
0.5,9.48291171035961e-06,NaN,NaN
0.5,9.34512060313931e-06,NaN,NaN
0.5,9.21142846758929e-06,NaN,NaN
0.5,9.08168299019797e-06,NaN,NaN
0.5,8.95573671433588e-06,NaN,NaN
0.5,8.83344694899979e-06,NaN,NaN
0.5,8.71467567693051e-06,NaN,NaN
0.5,8.59928946225076e-06,NaN,NaN
0.5,8.48715935739501e-06,NaN,NaN
0.5,8.37816080925303e-06,NaN,NaN
0.5,8.27217356488691e-06,NaN,NaN
0.5,8.1690815761059e-06,NaN,NaN
0.5,8.06877290383094e-06,NaN,NaN
0.5,7.971139621267e-06,NaN,NaN
0.5,7.87607771727921e-06,NaN,NaN
0.5,7.78348699885865e-06,NaN,NaN
0.5,7.69327099307707e-06,NaN,NaN
0.5,7.60533684964554e-06,NaN,NaN
0.5,7.51959524255375e-06,NaN,NaN
0.5,7.43596027247777e-06,NaN,NaN
0.5,7.35434936904181e-06,NaN,NaN
0.5,7.27468319356375e-06,NaN,NaN
0.5,7.19688554247655e-06,NaN,NaN
0.5,7.12088325112602e-06,NaN,NaN
0.5,7.04660609896084e-06,NaN,NaN
0.5,6.97398671485686e-06,NaN,NaN
0.5,6.90296048440304e-06,NaN,NaN
0.5,6.8334654577558e-06,NaN,NaN
0.5,6.76544225921757e-06,NaN,NaN
0.5,6.69883399803154e-06,NaN,NaN
0.5,6.63358618092328e-06,NaN,NaN
0.5,6.56964662604637e-06,NaN,NaN
0.5,6.50696537890611e-06,NaN,NaN
0.5,6.44549462974498e-06,NaN,NaN
0.5,6.38518863318768e-06,NaN,NaN
0.5,6.32600362937117e-06,NaN,NaN
0.5,6.26789776743383e-06,NaN,NaN
0.5,6.21083103053967e-06,NaN,NaN
0.5,6.15476516347352e-06,NaN,NaN
0.5,6.0996636016541e-06,NaN,NaN
0.5,6.04549140268957e-06,NaN,NaN
0.5,5.99221517986818e-06,NaN,NaN
0.5,5.93980303748875e-06,NaN,NaN
0.5,5.88822450855029e-06,NaN,NaN
0.5,5.83745049413003e-06,NaN,NaN
0.5,5.78745320528059e-06,NaN,NaN
0.5,5.73820610641788e-06,NaN,NaN
0.5,5.68968386099763e-06,NaN,NaN
0.5,5.64186227889362e-06,NaN,NaN
0.5,5.59471826617148e-06,NaN,NaN
0.5,5.54822977602878e-06,NaN,NaN
0.5,5.50237576211582e-06,NaN,NaN
0.5,5.45713613364199e-06,NaN,NaN
0.5,5.41249171181819e-06,NaN,NaN
0.5,5.36842418843039e-06,NaN,NaN
0.5,5.32491608594248e-06,NaN,NaN
0.5,5.28195071909371e-06,NaN,NaN
0.5,5.23951215844396e-06,NaN,NaN
0.5,5.19758519485287e-06,NaN,NaN
0.5,5.15615530607291e-06,NaN,NaN
0.5,5.11520862424267e-06,NaN,NaN
0.5,5.07473190531707e-06,NaN,NaN
0.5,5.03471249912395e-06,NaN,NaN
0.5,4.99513832144333e-06,NaN,NaN
0.5,4.95599782691793e-06,NaN,NaN
0.5,4.91727998315232e-06,NaN,NaN
0.5,4.8789742462176e-06,NaN,NaN
0.5,4.84107053699427e-06,NaN,NaN
0.5,4.80355921880693e-06,NaN,NaN
0.5,4.76643107594673e-06,NaN,NaN
0.5,4.72967729322154e-06,NaN,NaN
0.5,4.69328943655597e-06,NaN,NaN
0.5,4.65725943423061e-06,NaN,NaN
0.5,4.621579559376e-06,NaN,NaN
0.5,4.58624241288114e-06,NaN,NaN
0.5,4.5512409074971e-06,NaN,NaN
0.5,4.51656825242874e-06,NaN,NaN
0.5,4.48221793878022e-06,NaN,NaN
0.5,4.44818372561969e-06,NaN,NaN
0.5,4.41445962688612e-06,NaN,NaN
0.5,4.38103989871564e-06,NaN,NaN
0.5,4.34791902749742e-06,NaN,NaN
0.5,4.31509171851282e-06,NaN,NaN
0.5,4.28255288511775e-06,NaN,NaN
0.5,4.25029763850906e-06,NaN,NaN
0.5,4.21832127780714e-06,NaN,NaN
0.5,4.18661928090076e-06,NaN,NaN
0.5,4.15518729544798e-06,NaN,NaN
0.5,4.12402113068554e-06,NaN,NaN
0.5,4.09311674928499e-06,NaN,NaN
0.5,4.06247025983419e-06,NaN,NaN
0.5,4.03207790965681e-06,NaN,NaN
0.5,4.00193607789242e-06,NaN,NaN
0.5,3.97204126909251e-06,NaN,NaN
0.5,3.94239010700399e-06,NaN,NaN
0.5,3.91297932872488e-06,NaN,NaN
0.5,3.88380577921528e-06,NaN,NaN
0.5,3.85486640583529e-06,NaN,NaN
0.5,3.82615825350557e-06,NaN,NaN
0.5,3.7976784599501e-06,NaN,NaN
0.5,3.76942425107733e-06,NaN,NaN
0.5,3.74139293673975e-06,NaN,NaN
0.5,3.71358190677791e-06,NaN,NaN
0.5,3.6859886269833e-06,NaN,NaN
0.5,3.6586106356076e-06,NaN,NaN
0.5,3.63144553981464e-06,NaN,NaN
0.5,3.60449101239252e-06,NaN,NaN
0.5,3.57774478864965e-06,NaN,NaN
0.5,3.5512046634428e-06,NaN,NaN
0.5,3.5248684884016e-06,NaN,NaN
0.5,3.4987341692338e-06,NaN,NaN
0.5,3.47279966321758e-06,NaN,NaN
0.5,3.44706297679417e-06,NaN,NaN
0.5,3.42152216331007e-06,NaN,NaN
0.5,3.39617532087957e-06,NaN,NaN
0.5,3.37102059034347e-06,NaN,NaN
0.5,3.34605615330524e-06,NaN,NaN
0.5,3.3212802303364e-06,NaN,NaN
0.5,3.29669107915834e-06,NaN,NaN
0.5,3.27228699314672e-06,NaN,NaN
0.5,3.24806629959679e-06,NaN,NaN
0.5,3.22402735844739e-06,NaN,NaN
0.5,3.20016856061637e-06,NaN,NaN
0.5,3.17648832693219e-06,NaN,NaN
0.5,3.15298510666682e-06,NaN,NaN
0.5,3.12965737646794e-06,NaN,NaN
0.5,3.10650363916142e-06,NaN,NaN
0.5,3.08352242273639e-06,NaN,NaN
0.5,3.06071227934326e-06,NaN,NaN
0.5,3.03807178415626e-06,NaN,NaN
0.5,3.01559953465733e-06,NaN,NaN
0.5,2.99329414971661e-06,NaN,NaN
0.5,2.97115426868621e-06,NaN,NaN
0.5,2.94917855078931e-06,NaN,NaN
0.5,2.92736567413847e-06,NaN,NaN
0.5,2.90571433530444e-06,NaN,NaN
0.5,2.88422324844609e-06,NaN,NaN
0.5,2.86289114481075e-06,NaN,NaN
0.5,2.84171677205264e-06,NaN,NaN
0.5,2.82069889369046e-06,NaN,NaN
0.5,2.79983628860201e-06,NaN,NaN
0.5,2.77912775058235e-06,NaN,NaN
0.5,2.75857208756734e-06,NaN,NaN
0.5,2.73816812153739e-06,NaN,NaN
0.5,2.71791468795077e-06,NaN,NaN
0.5,2.69781063520066e-06,NaN,NaN
0.5,2.67785482440622e-06,NaN,NaN
0.5,2.65804612890206e-06,NaN,NaN
0.5,2.63838343404354e-06,NaN,NaN
0.5,2.61886563670478e-06,NaN,NaN
0.5,2.5994916450489e-06,NaN,NaN
0.5,2.58026037823323e-06,NaN,NaN
0.5,2.56117076611079e-06,NaN,NaN
0.5,2.54222174891979e-06,NaN,NaN
0.5,2.5234122770404e-06,NaN,NaN
0.5,2.50474131083781e-06,NaN,NaN
0.5,2.48620782026471e-06,NaN,NaN
0.5,2.46781078476842e-06,NaN,NaN
0.5,2.44954919305984e-06,NaN,NaN
0.5,2.43142204279182e-06,NaN,NaN
0.5,2.41342834064265e-06,NaN,NaN
0.5,2.39556710178652e-06,NaN,NaN
0.5,2.3778373499421e-06,NaN,NaN
0.5,2.36023811721642e-06,NaN,NaN
0.5,2.34276844374694e-06,NaN,NaN
0.5,2.3254273778345e-06,NaN,NaN
0.5,2.30821397556471e-06,NaN,NaN
0.5,2.2911273007499e-06,NaN,NaN
0.5,2.27416642485715e-06,NaN,NaN
0.5,2.25733042678951e-06,NaN,NaN
0.5,2.24061839285659e-06,NaN,NaN
0.5,2.2240294164934e-06,NaN,NaN
0.5,2.20756259842318e-06,NaN,NaN
0.5,2.19121704625216e-06,NaN,NaN
0.5,2.17499187462105e-06,NaN,NaN
0.5,2.1588862049171e-06,NaN,NaN
0.5,2.14289916530725e-06,NaN,NaN
0.5,2.1270298905941e-06,NaN,NaN
0.5,2.11127752217229e-06,NaN,NaN
0.5,2.09564120783331e-06,NaN,NaN
0.5,2.08012010183457e-06,NaN,NaN
0.5,2.06471336472486e-06,NaN,NaN
0.5,2.04942016336239e-06,NaN,NaN
0.5,2.03423967063276e-06,NaN,NaN
0.5,2.01917106569227e-06,NaN,NaN
0.5,2.00421353370396e-06,NaN,NaN
0.5,1.98936626570235e-06,NaN,NaN
0.5,1.97462845874538e-06,NaN,NaN
0.5,1.95999931572598e-06,NaN,NaN
0.5,1.94547804529695e-06,NaN,NaN
0.5,1.93106386191136e-06,NaN,NaN
0.5,1.91675598564376e-06,NaN,NaN
0.5,1.9025536423013e-06,NaN,NaN
0.5,1.88845606311099e-06,NaN,NaN
0.5,1.874462485011e-06,NaN,NaN
0.5,1.8605721503197e-06,NaN,NaN
0.5,1.84678430679179e-06,NaN,NaN
0.5,1.83309820756876e-06,NaN,NaN
0.5,1.8195131112114e-06,NaN,NaN
0.5,1.80602828147601e-06,NaN,NaN
0.5,1.79264298748218e-06,NaN,NaN
0.5,1.77935650338125e-06,NaN,NaN
0.5,1.76616810875665e-06,NaN,NaN
0.5,1.75307708810713e-06,NaN,NaN
0.5,1.74008273112574e-06,NaN,NaN
0.5,1.72718433250977e-06,NaN,NaN
0.5,1.71438119201693e-06,NaN,NaN
0.5,1.70167261434402e-06,NaN,NaN
0.5,1.68905790911083e-06,NaN,NaN
0.5,1.67653639092842e-06,NaN,NaN
0.5,1.66410737915712e-06,NaN,NaN
0.5,1.65177019807619e-06,NaN,NaN
0.5,1.63952417673386e-06,NaN,NaN
0.5,1.6273686489282e-06,NaN,NaN
0.5,1.61530295320013e-06,NaN,NaN
0.5,1.60332643276859e-06,NaN,NaN
0.5,1.59143843554401e-06,NaN,NaN
0.5,1.57963831402914e-06,NaN,NaN
0.5,1.56792542539125e-06,NaN,NaN
0.5,1.55629913128979e-06,NaN,NaN
0.5,NaN,NaN,NaN


==> simple_nonstationary.csv <==
0.5,1,1,1
0.506279051952931,0.211607603308048,0.211607603308048,0.211607603308048
0.51253332335643,0.0461449869301491,0.0461449869301491,0.0461449869301491
0.518738131458573,0.0129978457642232,0.0129978457642232,0.0129978457642232
0.524868988716485,0.00612650709214128,0.00612650709214128,0.00612650709214128
0.530901699437495,0.00387032621735468,0.00387032621735468,0.00387032621735468
0.536812455268468,0.00271015083503912,0.00271015083503912,0.00271015083503912
0.542577929156507,0.00200563598329712,0.00200563598329712,0.00200563598329712
0.548175367410171,0.00154332794701867,0.00060325314988393,0.000579142163226886
0.5535826794979,0.00122353938065995,0.000441369353802373,0.00046608997370451
0.558778525229247,0.000993208207017154,0.000375819508146932,0.000403960623324608
0.563742398974869,0.000821853219340841,0.000331437183859237,0.000357485897069176
0.568454710592869,0.000690943514232737,0.000296595718705228,0.000319677307116454
0.572896862742141,0.000588691614703476,0.000267724390607613,0.00028788334297592
0.577051324277579,0.000507315553450226,0.000243178303191837,0.000260693587115361
0.580901699437495,0.000441515255005274,0.000222007275097934,0.000237205592567151
0.584432792550202,0.000387583351638275,8.16400991415867e-05,7.72171089497479e-05
0.587630668004386,0.000342864809876802,6.61403485473812e-05,6.89425125900759e-05
0.590482705246602,0.000305417127448151,6.061428666163e-05,6.45094446752603e-05
0.592977648588825,0.000273790552977605,5.70140182599484e-05,6.11028375958085e-05
0.595105651629515,0.000246882667544719,5.41839604118151e-05,5.82108683131654e-05
0.596858316112863,0.000223840390977414,5.17704887152075e-05,5.56454960592019e-05
0.598228725072869,0.000203992929671281,4.96218212704152e-05,5.33145648803092e-05
0.599211470131448,0.000186805255804528,4.76607497600283e-05,5.11655388154385e-05
0.599802672842827,0.000171845376022102,1.56305067254774e-05,1.48475207023313e-05
0.6,0.000158760943854202,1.21140702266074e-05,1.19351663221132e-05
0.599802672842827,0.000147262250997157,1.17062471100953e-05,1.140066113338e-05
0.599211470131448,0.000137109608931019,1.14666979794487e-05,1.10967266449623e-05
0.598228725072869,0.000128103784921182,1.12533842884487e-05,1.08514225976141e-05
0.596858316112863,0.000120078595075343,1.10564671255958e-05,1.06382038468061e-05
0.595105651629515,0.000112895051587737,1.08728316415305e-05,1.04476320451229e-05
0.592977648588825,0.000106436657730475,1.07004924681911e-05,1.02746183470067e-05
0.590482705246602,0.000100605573971155,6.93535095083573e-06,4.4606525321299e-06
0.587630668004386,9.53194635788013e-05,6.5871699327425e-06,4.05708689060012e-06
0.584432792550202,9.05088813332963e-05,6.45109695963293e-06,3.78324318218133e-06
0.580901699437495,8.61151048741224e-05,6.36368920064459e-06,3.57558913188914e-06
0.577051324277579,8.20883318222998e-05,6.29243523485169e-06,3.41117970774162e-06
0.572896862742141,7.83861817069781e-05,6.22876831697133e-06,3.27763324861868e-06
0.568454710592869,7.4972452882371e-05,6.1694103833038e-06,3.16681676151766e-06
0.563742398974869,7.18160928706274e-05,6.11281798256058e-06,3.07296724477711e-06
0.558778525229247,6.88903470182725e-05,3.97850997961078e-06,1.72790817763e-06
0.5535826794979,6.61720556481217e-05,3.933949635563e-06,1.63860805513893e-06
0.548175367410171,6.36410743895239e-05,3.89777447656895e-06,1.5961333272273e-06
0.542577929156507,6.12797962683199e-05,3.86369569399247e-06,1.5651835010795e-06
0.536812455268468,5.90727575411467e-05,3.83081073584673e-06,1.53966052129551e-06
0.530901699437495,5.70063122239745e-05,3.79888809602716e-06,1.51746312062521e-06
0.524868988716485,5.50683628316726e-05,3.7678333877781e-06,1.49761040476657e-06
0.518738131458573,5.32481370426991e-05,3.73759240274595e-06,1.47954529452488e-06
0.51253332335643,5.15360018667862e-05,2.54010787835146e-06,8.8919929765296e-07
0.506279051952931,4.99233084528915e-05,2.5199084908466e-06,8.20854607379091e-07
0.5,4.84022619681788e-05,2.50078726033101e-06,7.87456810293544e-07
0.493720948047069,4.69658120392099e-05,2.48224018161633e-06,7.64154087350496e-07
0.48746667664357,4.56075601111207e-05,2.46415704219454e-06,7.45209803413639e-07
0.481261868541427,4.43216807768914e-05,2.44650485144846e-06,7.28758469131048e-07
0.475131011283514,4.31028546910721e-05,2.42926699326506e-06,7.14057025423809e-07
0.469098300562505,4.19462111320231e-05,2.41243000095468e-06,7.00738387040554e-07
0.463187544731532,4.08472786357834e-05,1.52095897617158e-06,4.49625788723919e-07
0.457422070843493,3.98019424131022e-05,1.51060563397606e-06,4.27054278322317e-07
0.451824632589828,3.88064074912586e-05,1.50061130666602e-06,4.16028444855395e-07
0.4464173205021,3.78571667086508e-05,1.49086601743211e-06,4.08021241825142e-07
0.441221474770753,3.69509728378931e-05,1.48133972056481e-06,4.01561341155731e-07
0.436257601025131,3.60848142361247e-05,1.47201634387779e-06,3.96110865518595e-07
0.431545289407131,3.52558935183833e-05,1.46288350740659e-06,3.91366071731424e-07
0.427103137257859,3.44616088320472e-05,1.45393012557065e-06,3.87132718859362e-07
0.422948675722421,3.36995373752155e-05,5.89290849519054e-07,1.95212884806614e-07
0.419098300562505,3.29674208588509e-05,5.85571371169862e-07,1.60655188570397e-07
0.415567207449798,3.22631526558769e-05,5.82007996759054e-07,1.47447885506785e-07
0.412369331995614,3.15847664203031e-05,5.78534896961126e-07,1.41075740836879e-07
0.409517294753398,3.09304259898767e-05,5.75130752700639e-07,1.37154074620821e-07
0.407022351411175,3.02984164126793e-05,5.7178488835659e-07,1.34229696876279e-07
0.404894348370485,2.96871359602701e-05,5.68490005858356e-07,1.31786609397252e-07
0.403141683887137,2.90950890085474e-05,5.65240153908064e-07,1.29625661338956e-07
0.401771274927131,2.8520879682601e-05,6.45738166930374e-07,8.46426590778769e-08
0.400788529868552,2.79632061753757e-05,6.41805271079265e-07,8.13275560889119e-08
0.400197327157173,2.74208556605411e-05,6.38084698755699e-07,7.94423450854682e-08
0.4,2.68926997287995e-05,6.34457379850862e-07,7.80456100070811e-08
0.400197327157173,2.6377690284601e-05,6.3088253974216e-07,7.68950851005836e-08
0.400788529868552,2.58748558468259e-05,6.2734096546253e-07,7.59018067744709e-08
0.401771274927131,2.53832982015415e-05,6.23821377617556e-07,7.50198912061498e-08
0.403141683887137,2.49021893593374e-05,6.20316011234074e-07,7.4220482728699e-08
0.404894348370485,2.44307687746186e-05,7.73269419297153e-07,4.9103497832912e-08
0.407022351411175,2.39683407852377e-05,7.68733866542376e-07,4.6520027378568e-08
0.409517294753398,2.35142722352761e-05,7.64299081038498e-07,4.50425395327669e-08
0.412369331995614,2.30679902452145e-05,7.59890016356145e-07,4.40150611586677e-08
0.415567207449798,2.26289800957784e-05,7.55483378172923e-07,4.31974242335707e-08
0.419098300562505,2.21967831940691e-05,7.51067864617071e-07,4.24914241200043e-08
0.422948675722421,2.17709950921909e-05,7.466359708905e-07,4.18537284025107e-08
0.427103137257859,2.13512635299452e-05,7.42181945000229e-07,4.12635964813092e-08
0.431545289407131,2.09372864763388e-05,1.10970622010491e-06,1.87789691020072e-08
0.436257601025131,2.05288101450447e-05,1.10288974048777e-06,1.5976073214626e-08
0.441221474770753,2.01256269625998e-05,1.09604190943927e-06,1.43555886831496e-08
0.4464173205021,1.97275734693917e-05,1.08914285294903e-06,1.33364657009716e-08
0.451824632589828,1.93345281367415e-05,1.0821862081354e-06,1.26595114261226e-08
0.457422070843493,1.89464090863146e-05,1.0751682783556e-06,1.21838343211347e-08
0.463187544731532,1.8563171700457e-05,1.06808620676658e-06,1.18283860018196e-08
0.469098300562505,1.81848061160842e-05,1.06093766744509e-06,1.15462319813297e-08
0.475131011283515,1.78113345984441e-05,1.97811675970868e-06,8.18584101827015e-09
0.481261868541428,1.74428087940981e-05,1.96423015757871e-06,7.8595089902221e-09
0.48746667664357,1.70793068670363e-05,1.95032194211081e-06,7.71315334972497e-09
0.493720948047069,1.67209305258182e-05,1.93631435736408e-06,7.60543710168416e-09
0.5,1.63678019533747e-05,1.9221911179638e-06,7.51168906210478e-09
0.506279051952931,1.60200606555283e-05,1.9079473092316e-06,7.42528946928035e-09
0.51253332335643,1.56778602476503e-05,1.89358211311631e-06,7.34370369289835e-09
0.518738131458573,1.53413652034153e-05,1.87909703546425e-06,7.26566253960858e-09
0.524868988716485,1.50107475920182e-05,2.60355779187831e-06,3.78052945761341e-09
0.530901699437495,1.46861838331887e-05,2.57770622345311e-06,3.36380644743061e-09
0.536812455268468,1.43678515027837e-05,2.55502074345868e-06,3.16072202721917e-09
0.542577929156507,1.40559262216641e-05,2.5330077844306e-06,3.01425829022099e-09
0.548175367410172,1.37505786630492e-05,2.51122013550246e-06,2.89626784006565e-09
0.5535826794979,1.34519717128687e-05,2.4895162875606e-06,2.79657607629336e-09
0.558778525229247,1.31602578168309e-05,2.4678421547458e-06,2.70989703070426e-09
0.563742398974869,1.2875576546883e-05,2.44617668031788e-06,2.63308097996873e-09
0.568454710592869,1.25980524166258e-05,1.43719562326001e-06,1.82730280963883e-09
0.572896862742141,1.23277929719229e-05,1.29324750374457e-06,1.78147319443089e-09
0.577051324277579,1.20648871786265e-05,1.24027765877216e-06,1.7515642349496e-09
0.580901699437495,1.18094041246992e-05,1.20546507040223e-06,1.72650548819613e-09
0.584432792550202,1.15613920476609e-05,1.17858918587193e-06,1.70378469415657e-09
0.587630668004386,1.13208776925203e-05,1.15642465678841e-06,1.68254222922132e-09
0.590482705246602,1.10878659993821e-05,1.13750483365706e-06,1.66237383231397e-09
0.592977648588825,1.08623401129285e-05,1.12095149598731e-06,1.6430464568229e-09
0.595105651629515,1.06442616996184e-05,4.69234078958312e-07,3.50079985139883e-10
0.596858316112863,1.04335715530566e-05,3.49911855015458e-07,2.05858077365254e-10
0.598228725072869,1.02301904623046e-05,3.09353360938472e-07,1.60532852544987e-10
0.599211470131448,1.00340203135045e-05,2.88791473210465e-07,1.37862236358476e-10
0.599802672842827,9.84494539091047e-06,2.76097702022262e-07,1.24391627988766e-10
0.6,9.66283384230564e-06,2.67454215431861e-07,1.15426590933983e-10
0.599802672842827,9.48753927002636e-06,2.61155353668387e-07,1.08909349341834e-10
0.599211470131448,9.31890241095476e-06,2.5627151537596e-07,1.03838993766547e-10
0.598228725072869,9.15675286724355e-06,1.85724725325057e-07,7.23162754670622e-11
0.596858316112863,9.0009108531167e-06,1.64037104202496e-07,NaN
0.595105651629515,8.85118892392498e-06,1.57572945805679e-07,NaN
0.592977648588825,8.70739365916773e-06,1.53187348702456e-07,NaN
0.590482705246602,8.56932727212898e-06,1.496503537325e-07,NaN
0.587630668004386,8.43678912612642e-06,1.46642168094751e-07,NaN
0.584432792550202,8.3095771401495e-06,1.44021585250033e-07,NaN
0.580901699437495,8.18748907018828e-06,1.41702015093857e-07,NaN
0.577051324277579,8.07032365953236e-06,8.61089669496618e-08,NaN
0.572896862742141,7.95788165301376e-06,8.48471430377636e-08,NaN
0.568454710592869,7.84996667434592e-06,8.39416733795194e-08,NaN
0.563742398974869,7.7463859697762e-06,8.31040148090808e-08,NaN
0.558778525229247,7.6469510226906e-06,8.23078069587226e-08,NaN
0.5535826794979,7.55147804650491e-06,8.15436470295924e-08,NaN
0.548175367410171,7.459788365159e-06,8.08065032733975e-08,NaN
0.542577929156507,7.3717086907602e-06,8.00932209684345e-08,NaN
0.536812455268468,7.28707130892248e-06,5.39209510150741e-08,NaN
0.530901699437495,7.20571418361972e-06,5.34123537166522e-08,NaN
0.524868988716485,7.12748099121948e-06,5.2958322680362e-08,NaN
0.518738131458572,7.05222109534488e-06,5.25223145336161e-08,NaN
0.51253332335643,6.9797894717362e-06,5.21006731869641e-08,NaN
0.506279051952931,6.91004659283219e-06,5.16918055744636e-08,NaN
0.5,6.84285828055506e-06,5.12946248546088e-08,NaN
0.493720948047069,6.77809553474678e-06,5.09083242300881e-08,NaN
0.48746667664357,6.71563434416056e-06,3.38422573425223e-08,NaN
0.481261868541427,6.65535548581893e-06,3.35878912902693e-08,NaN
0.475131011283515,6.59714431770797e-06,3.33474116991995e-08,NaN
0.469098300562505,6.54089056904188e-06,3.31144933206905e-08,NaN
0.463187544731532,6.48648813211419e-06,3.28876427748216e-08,NaN
0.457422070843493,6.43383485749583e-06,3.26662535974594e-08,NaN
0.451824632589828,6.38283235613975e-06,3.2449976623355e-08,NaN
0.4464173205021,6.3333858093447e-06,3.22385496349935e-08,NaN
0.441221474770753,6.28540378787731e-06,1.79636583430916e-08,NaN
0.436257601025131,6.23879808202023e-06,1.78461470056421e-08,NaN
0.431545289407131,6.19348354207483e-06,1.77334230637298e-08,NaN
0.427103137257859,6.14937793066968e-06,1.76236599550845e-08,NaN
0.422948675722421,6.10640178645139e-06,1.75162989096718e-08,NaN
0.419098300562505,6.06447829961777e-06,1.74110574999074e-08,NaN
0.415567207449798,6.02353319850526e-06,1.73077412664599e-08,NaN
0.412369331995614,5.98349464833498e-06,1.7206189686014e-08,NaN
0.409517294753398,5.94429315984107e-06,1.90176345937594e-08,NaN
0.407022351411175,5.90586150978646e-06,1.89022898133529e-08,NaN
0.404894348370485,5.86813467083153e-06,1.87924035865379e-08,NaN
0.403141683887137,5.8310497520647e-06,1.8685068167496e-08,NaN
0.401771274927131,5.79454594846731e-06,1.85793929450735e-08,NaN
0.400788529868552,5.7585644999892e-06,1.84749817836202e-08,NaN
0.400197327157173,5.72304865910432e-06,1.83715922988623e-08,NaN
0.4,5.68794366642774e-06,1.82690403351171e-08,NaN
0.400197327157173,5.65319673460637e-06,2.24676444122765e-08,NaN
0.400788529868552,5.61875703923824e-06,2.23363492690824e-08,NaN
0.401771274927131,5.58457571681156e-06,2.22096187292761e-08,NaN
0.403141683887137,5.55060586927728e-06,2.20844432417278e-08,NaN
0.404894348370485,5.51680257450397e-06,2.1959879249312e-08,NaN
0.407022351411175,5.48312290234225e-06,2.18355285536746e-08,NaN
0.409517294753398,5.44952593572458e-06,2.17111606657403e-08,NaN
0.412369331995614,5.4159727963674e-06,2.15866056136543e-08,NaN
0.415567207449798,5.38242667408728e-06,3.05414985543616e-08,NaN
0.419098300562505,5.34885286013798e-06,3.03625260014236e-08,NaN
0.422948675722421,5.31521878275859e-06,3.01833283465458e-08,NaN
0.427103137257859,5.28149404504909e-06,3.00033647522593e-08,NaN
0.431545289407131,5.24765046423782e-06,2.98223635492308e-08,NaN
0.436257601025131,5.21366211185052e-06,2.96401387441834e-08,NaN
0.441221474770753,5.1795053535185e-06,2.94565439708107e-08,NaN
0.4464173205021,5.14515888823783e-06,2.92714566560744e-08,NaN
0.451824632589829,5.11060378585674e-06,4.6239886470864e-08,NaN
0.457422070843493,5.07582352209293e-06,4.59393730640164e-08,NaN
0.463187544731532,5.04080401013393e-06,4.56367518344376e-08,NaN
0.469098300562505,5.00553362824667e-06,4.53313899259023e-08,NaN
0.475131011283515,4.97000324164017e-06,4.50231396554694e-08,NaN
0.481261868541428,4.93420621918396e-06,4.47119353430313e-08,NaN
0.48746667664357,4.89813844242541e-06,4.43977405511173e-08,NaN
0.493720948047069,4.86179830740687e-06,4.40805405993117e-08,NaN
0.5,4.82518671743593e-06,8.26800858852914e-08,NaN
0.506279051952931,4.78830706710774e-06,8.20363115842941e-08,NaN
0.51253332335643,4.75116521553206e-06,8.14046144912863e-08,NaN
0.518738131458573,4.71376944972866e-06,8.07728868107567e-08,NaN
0.524868988716485,4.67613043597944e-06,8.01384990257049e-08,NaN
0.530901699437495,4.63826116001727e-06,7.95006839067172e-08,NaN
0.536812455268468,4.60017685519889e-06,7.88592523473273e-08,NaN
0.542577929156507,4.56189491810124e-06,7.82142560818063e-08,NaN
0.548175367410172,4.52343481231893e-06,7.61115998906164e-08,NaN
0.5535826794979,4.48481795976241e-06,7.43798366086983e-08,NaN
0.558778525229247,4.44606762007426e-06,7.33542174927848e-08,NaN
0.563742398974869,4.40720875865757e-06,7.24798731955227e-08,NaN
0.568454710592869,4.3682679035605e-06,7.16774133725465e-08,NaN
0.572896862742141,4.32927299200412e-06,7.09207419320142e-08,NaN
0.577051324277579,4.29025320788965e-06,7.01963075506748e-08,NaN
0.580901699437495,4.2512388103712e-06,6.9495563938081e-08,NaN
0.584432792550202,4.21226095585625e-06,2.64215026671287e-08,NaN
0.587630668004386,4.17335151368229e-06,1.94449711941037e-08,NaN
0.590482705246602,4.1345428775488e-06,1.76435822027431e-08,NaN
0.592977648588825,4.09586777382339e-06,1.66747588864823e-08,NaN
0.595105651629515,4.05735906874592e-06,1.59337786036906e-08,NaN
0.596858316112863,4.01904957561041e-06,1.52958580565357e-08,NaN
0.598228725072869,3.98097186409364e-06,1.47277102835024e-08,NaN
0.599211470131448,3.94315807312568e-06,1.42145021009965e-08,NaN
0.599802672842827,3.90563972894189e-06,6.60125727888143e-09,NaN
0.6,3.86844757002887e-06,5.83961832759534e-09,NaN
0.599802672842827,3.83161138026349e-06,5.64084325382823e-09,NaN
0.599211470131448,3.79515983201126e-06,5.51850156938521e-09,NaN
0.598228725072869,3.75912033961102e-06,5.42943029837121e-09,NaN
0.596858316112863,3.7235189256036e-06,5.35724542876356e-09,NaN
0.595105651629515,3.68838009942455e-06,5.29413907521552e-09,NaN
0.592977648588825,3.65372674997889e-06,5.23621001917571e-09,NaN
0.590482705246602,3.61958005266337e-06,2.98811796840471e-09,NaN
0.587630668004386,3.58595939068467e-06,2.83471242551551e-09,NaN
0.584432792550201,3.55288229167688e-06,2.77561972316622e-09,NaN
0.580901699437495,3.52036437874086e-06,2.7344094568783e-09,NaN
0.577051324277579,3.48841933622887e-06,2.70008447004768e-09,NaN
0.572896862742141,3.45705888970392e-06,2.66929446581413e-09,NaN
0.568454710592869,3.42629279971654e-06,2.6406816739626e-09,NaN
0.563742398974869,3.39612886828147e-06,2.61361994359225e-09,NaN
0.558778525229247,3.36657295790608e-06,1.7330301445595e-09,NaN
0.5535826794979,3.33762902161914e-06,1.70626985663364e-09,NaN
0.548175367410171,3.30929914342862e-06,1.68943887789814e-09,NaN
0.542577929156507,3.28158358803871e-06,1.67428511574207e-09,NaN
0.536812455268468,3.25448085879725e-06,1.6598388874793e-09,NaN
0.530901699437495,3.22798776267382e-06,1.64587775341695e-09,NaN
0.524868988716485,3.20209948118629e-06,1.63232195309642e-09,NaN
0.518738131458572,3.17680964650655e-06,1.61913317588253e-09,NaN
0.51253332335643,3.15211042128378e-06,1.10385440632404e-09,NaN
0.506279051952931,3.12799258155256e-06,1.09456140037627e-09,NaN
0.5,3.10444560158607e-06,1.08599666588025e-09,NaN
0.493720948047069,3.08145773991047e-06,1.07776546015251e-09,NaN
0.48746667664357,3.05901612598534e-06,1.0697939949183e-09,NaN
0.481261868541428,3.03710684633109e-06,1.06204803594916e-09,NaN
0.475131011283514,3.01571503001464e-06,1.0545065676488e-09,NaN
0.469098300562505,2.99482493254598e-06,1.04715512196174e-09,NaN
0.463187544731532,2.97442001831494e-06,6.5813451284941e-10,NaN
0.457422070843493,2.95448304057635e-06,6.5349794558184e-10,NaN
0.451824632589828,2.93499611901641e-06,6.49113918037517e-10,NaN
0.4464173205021,2.91594081487481e-06,6.4486152470573e-10,NaN
0.441221474770753,2.89729820304921e-06,6.40714598105548e-10,NaN
0.436257601025131,2.87904894165862e-06,6.36661914005154e-10,NaN
0.431545289407131,2.86117333840332e-06,6.32696005848066e-10,NaN
0.427103137257859,2.84365141421925e-06,6.28810834140646e-10,NaN
0.422948675722421,2.82646296424286e-06,3.31581868809927e-10,NaN
0.419098300562505,2.80958761594037e-06,3.29450833945814e-10,NaN
0.415567207449798,2.79300488489734e-06,3.27412371327061e-10,NaN
0.412369331995614,2.77669422803191e-06,3.25427620524749e-10,NaN
0.409517294753398,2.76063509464367e-06,3.23484403294812e-10,NaN
0.407022351411175,2.74480697577352e-06,3.21576737294293e-10,NaN
0.404894348370485,2.72918945118826e-06,3.19700316663077e-10,NaN
0.403141683887137,2.71376223536681e-06,3.17851577777251e-10,NaN
0.401771274927131,2.6985052216973e-06,3.82801607212951e-10,NaN
0.400788529868552,2.68339852567314e-06,3.80392680668929e-10,NaN
0.400197327157173,2.66842252700276e-06,3.78144502884777e-10,NaN
0.4,2.65355791118576e-06,3.75961029685916e-10,NaN
0.400197327157173,2.63878571007469e-06,3.73813804363906e-10,NaN
0.400788529868552,2.62408734222284e-06,3.71690421341891e-10,NaN
0.401771274927131,2.60944465299698e-06,3.69583730834436e-10,NaN
0.403141683887137,2.59483995412414e-06,3.67488639786313e-10,NaN
0.404894348370485,2.58025606348487e-06,5.20816740930007e-10,NaN
0.407022351411175,2.56567634486571e-06,5.17586041030118e-10,NaN
0.409517294753398,2.55108474722691e-06,5.14491965420892e-10,NaN
0.412369331995614,2.53646584469869e-06,5.1144421156766e-10,NaN
0.415567207449799,2.52180487603744e-06,5.08414273375089e-10,NaN
0.419098300562505,2.50708778417945e-06,5.05389063800763e-10,NaN
0.422948675722421,2.49230125567553e-06,5.02360936382123e-10,NaN
0.427103137257859,2.47743275986724e-06,4.99324312160241e-10,NaN
0.431545289407131,2.46247058769158e-06,7.15084126507566e-10,NaN
0.436257601025131,2.44740388957984e-06,7.10262039509005e-10,NaN
0.441221474770753,2.43222271299884e-06,7.05589641609868e-10,NaN
0.446417320502101,2.41691803847429e-06,7.00959723189676e-10,NaN
0.451824632589829,2.40148181434536e-06,6.96335330599364e-10,NaN
0.457422070843493,2.38590699001883e-06,6.91699400567698e-10,NaN
0.463187544731532,2.37018754668201e-06,6.8704228546007e-10,NaN
0.469098300562505,2.35431852607498e-06,6.82357875838975e-10,NaN
0.475131011283515,2.33829605597698e-06,1.16264434163966e-09,NaN
0.481261868541428,2.32211737273104e-06,1.15345510821331e-09,NaN
0.48746667664357,2.30578083972287e-06,1.14441645288731e-09,NaN
0.493720948047069,2.28928596218057e-06,1.13545676497849e-09,NaN
0.5,2.27263339675845e-06,1.12654274303981e-09,NaN
0.506279051952932,2.25582495691852e-06,1.11765261949724e-09,NaN
0.512533323356431,2.23886361213149e-06,1.108770810576e-09,NaN
0.518738131458573,2.22175348169317e-06,1.0998862411115e-09,NaN
0.524868988716486,2.20449982247621e-06,5.19024552422179e-10,NaN
0.530901699437495,2.18710901017188e-06,4.62938925423195e-10,NaN
0.536812455268468,2.16958851369911e-06,4.37028567205992e-10,NaN
0.542577929156507,2.15194686327451e-06,4.19048782864387e-10,NaN
0.548175367410171,2.13419361093867e-06,4.04779660684313e-10,NaN
0.5535826794979,2.11633928486728e-06,3.92765851048226e-10,NaN
0.558778525229247,2.09839533612065e-06,3.82313464565022e-10,NaN
0.563742398974869,2.0803740793318e-06,3.73033346727542e-10,NaN
0.568454710592869,2.06228862642236e-06,3.06297894065624e-10,NaN
0.572896862742141,2.04415281462924e-06,2.64228177408959e-10,NaN
0.577051324277579,2.02598112881529e-06,2.50909436837157e-10,NaN
0.580901699437495,2.00778861844214e-06,2.43297393941209e-10,NaN
0.584432792550202,1.98959081040637e-06,2.3803041470256e-10,NaN
0.587630668004386,1.97140361805343e-06,2.34014553093315e-10,NaN
0.590482705246602,1.95324324699571e-06,2.3072636824962e-10,NaN
0.592977648588825,1.93512609919231e-06,2.27874643867336e-10,NaN
0.595105651629515,1.91706867544578e-06,1.29934700907507e-10,NaN
0.596858316112863,1.89908747768124e-06,9.86018701289871e-11,NaN
0.598228725072869,1.88119891205136e-06,NaN,NaN
0.599211470131448,1.86341919311444e-06,NaN,NaN
0.599802672842827,1.84576425108997e-06,NaN,NaN
0.6,1.82824964166971e-06,NaN,NaN
0.599802672842827,1.81089046079415e-06,NaN,NaN
0.599211470131448,1.79370126378483e-06,NaN,NaN
0.598228725072869,1.77669599023988e-06,NaN,NaN
0.596858316112863,1.75988789546489e-06,NaN,NaN
0.595105651629515,1.74328948793653e-06,NaN,NaN
0.592977648588825,1.72691247462637e-06,NaN,NaN
0.590482705246602,1.71076771324965e-06,NaN,NaN
0.587630668004386,1.69486517222386e-06,NaN,NaN
0.584432792550201,1.67921389845727e-06,NaN,NaN
0.580901699437495,1.66382199269433e-06,NaN,NaN
0.577051324277579,1.64869659210073e-06,NaN,NaN
0.572896862742141,1.63384386064318e-06,NaN,NaN
0.568454710592869,1.61926898597431e-06,NaN,NaN
0.563742398974869,1.60497618345537e-06,NaN,NaN
0.558778525229247,1.59096870585018e-06,NaN,NaN
0.5535826794979,1.57724885890083e-06,NaN,NaN
0.548175367410171,1.56381802233417e-06,NaN,NaN
0.542577929156507,1.55067667512047e-06,NaN,NaN
0.536812455268468,1.53782442502623e-06,NaN,NaN
0.530901699437495,1.52526004155845e-06,NaN,NaN
0.524868988716485,1.51298149188636e-06,NaN,NaN
0.518738131458572,1.5009859791276e-06,NaN,NaN
0.51253332335643,1.48926998263006e-06,NaN,NaN
0.506279051952931,NaN,NaN,NaN


==> steel_profile_lyap-contr_cycling.csv <==
0.583051369437853,NaN,0
0.476637177147356,0.467556973620375,0
0.401679063903106,0.394015473290915,0
0.322378694498641,0.304549357834935,0
0.271384646446659,0.250265536861863,0
0.238504404713164,0.207869952489344,0
0.211635505392712,0.178719709229317,0
0.187100643357231,0.155603731796355,0
0.186750499851069,0.152421703512035,0
0.0751940838558816,0.0709510333829121,0
0.0740426767098565,0.0695940425980815,0
0.0582289402164252,0.0549293729170571,0
0.0581714915525346,0.0547805529284521,0
0.0442399371309778,0.0423586044730908,0
0.0440967416745798,0.0417194129913639,0
0.0431880484341676,0.041134740612485,0
0.0431698123939753,0.0409287091827988,0
0.043164143467074,0.0429252352993278,0
0.0428146776734749,0.0382329525704071,0
0.0427649825831892,0.0380268721864359,0
0.0366816236002181,0.0287081249317357,0
0.0365796841794028,0.0284073904066508,0
0.0365753198938113,0.0291881711511155,0
0.0360604786236528,0.0272524625846452,0
0.0360469839523776,0.0271928778797953,0
0.0313804480349185,0.0232239877010202,0
0.0313403986915162,0.0231947436650096,0
0.0313356260535425,0.0225700507097262,0
0.0312380970231097,0.0221996467191495,0
0.0312361531814491,0.0222327907714713,0
0.0287078523183487,0.0207156931680061,0
0.0286950685710442,0.0207083073989825,0
0.0284093658503394,0.0197713752225719,0
0.0284091276021842,0.0197803761911171,0
0.0164938023365111,0.0136685120799772,0
0.0138599427191904,0.0120826266182784,0
0.0138588489107577,0.0123729305199064,0
0.013851151469372,0.01177456859851,0
0.0136303409841753,0.0117193144621431,0
0.0136301249946323,0.0117182182137099,0
0.0116411332582858,0.0113502090601228,0
0.0107774348319884,0.0106023421754561,0
0.0107774320524824,0.0107489605666811,0
0.0107768030442386,0.0106299556412271,0
0.0107579820287455,0.0105990138498337,0
0.0107579193388279,0.0105988068978858,0
0.0107540380231147,0.010569417799564,0
0.0107540229971978,0.010569339677172,0
0.0100462295297577,0.00913795003513025,0
0.0100462284709209,0.00913776618020465,0
0.00997887119051763,0.00969147181015243,0
0.009978362865209,0.00920075219219338,0
0.00997163281341553,0.00915067362399049,0
0.00997163025330896,0.00915062685167055,0
0.00997142379012713,0.00908139385117325,0
0.00997141160226175,0.00908128041041929,0
0.00995004446976356,0.0088861607930571,0
0.00994212540621303,0.00856652462764662,0
0.00994212472458069,0.00856943642229288,0
0.00359870144796106,0.00316187607973359,0
0.00278190770480181,0.000453261742307844,0
0.002710032017914,0.000457490348102699,0
0.000209645772807219,0.000202258586109638,0
0.000209603413332951,0.000183612409794113,0
0.000209603357400212,0.000187364764085348,0
0.000161977516113262,0.000129922934170938,0
0.000161650332321059,0.000123102880907298,0
0.000158563537253013,0.000105617421600366,0
1.06274259398769e-06,1.06221357054156e-06,0
1.06031832404238e-06,2.93909904124652e-07,0
1.06031738027091e-06,2.93639984210432e-07,0
1.10925782507895e-08,1.03752019750729e-08,0
9.11945443802361e-09,6.48764163600893e-09,0
2.00141820152355e-09,1.14779717824045e-09,0
1.97704229003135e-09,1.08679790230365e-09,0
1.97699411885582e-09,1.20001825732554e-09,0
1.96960725139506e-09,1.12802686720281e-09,0
1.47649795682423e-09,9.99318969036929e-10,0
1.4753689445843e-09,9.8832942054048e-10,0
1.44406389460823e-09,9.92581284059414e-10,0
1.44403306656564e-09,9.92435737474979e-10,0
8.5290858810147e-10,7.92915258683999e-10,0
7.99974762093217e-10,3.53444336760199e-10,0
1.29806515649656e-11,1.0780027603764e-11,0


==> steel_profile_lyap-contr_non-cycling.csv <==
0.583051369437853,NaN
0.476637177147355,0.467556973102514
0.401679063903106,0.394015536810279
0.322378694498641,0.30454935459897
0.271384646446659,0.250265486645359
0.238504404713164,0.207870861720757
0.211635505392712,0.178719753911568
0.187100643357231,0.15560373280207
0.186750499851069,0.152422259860688
0.0751940838558813,0.0709510333560849
0.0740426767098564,0.0695940401234253
0.0582289402164252,0.0549288304209774
0.058171491552534,0.0547805531020657
0.0442399371309774,0.0423586038598717
0.0440967416745798,0.0417194212842989
0.0431880484341668,0.0411347406311298
0.043169812393975,0.0409287091540834
0.0431641434670737,0.0429252360422978
0.0428146776734748,0.0382329525677698
0.0427649825831901,0.0380268710683722
0.0366816236002179,0.0287081282753093
0.0365796841794024,0.0284074007279722
0.0365753198938111,0.0291881845372578
0.0360604786240408,0.0272526332572898
0.0360469839523779,0.0271928778627317
0.0313804480349184,0.0232239956170573
0.0313403986915159,0.0231945908298759
0.0313356260535423,0.0225733836867799
0.03123809702311,0.0221996444214386
0.0312361531814491,0.0222350529578417
0.0287078523183487,0.020715693583103
0.0286950685710438,0.0207083085206832
0.0284093658503393,0.0197714342442436
0.0284091276021847,0.0197803949459464
0.0164938023364999,0.0136685120710225
0.013859942719185,0.0120826266193008
0.0138588489107642,0.0123729305194857
0.0138511514693859,0.0117745685980013
0.0136303409841366,0.0117193144591463
0.0136301249946644,0.0117182182137741
0.0116411332582821,0.0113502090604157
0.0107774348319867,0.0106023421756093
0.0107774320524668,0.0107489605666989
0.0107768030442513,0.0106299556411692
0.01075798202874,0.0105990138498551
0.010757919338844,0.010598806897867
0.0107540380230936,0.0105694177995532
0.0107540229973079,0.0105693396776476
0.0100462295297569,0.00913795003510648
0.0100462284709238,0.00913776618010944
0.00997887119050885,0.0096914718100635
0.00997836286520232,0.00920075219213062
0.00997163281341403,0.0091506736240547
0.00997163025332292,0.00915062685173679
0.0099714237901506,0.0090813938511599
0.00997141160227438,0.00908128041042001
0.00995004446976829,0.00888616079276787
0.00994212540622852,0.00856652462771854
0.00994212472459637,0.00856943642237754
0.00359870144790552,0.00316187607968719
0.0027819077047792,0.000453261742258997
0.00271003201786704,0.000457490348154037
0.000209645772805649,0.000202258586185712
0.000209603413412253,0.000183612409760739
0.000209603357429991,0.000187364764275119
0.000161977516113917,0.000129922934154391
0.00016165033218926,0.000123102880951145
0.000158563537175874,0.000105617421553258
1.06274257652522e-06,1.06221357709773e-06
1.060318303076e-06,2.93909909720033e-07
1.06031737169111e-06,2.93639986841531e-07
1.10925280973231e-08,1.03751943672628e-08
9.11947317261052e-09,6.48764265624117e-09
2.0014271915255e-09,1.14778199111337e-09
1.97702359979017e-09,1.08679213745096e-09
1.97693222371604e-09,1.19981840179309e-09
1.96957328702765e-09,1.12811038020702e-09
1.47677237463112e-09,9.99367129230206e-10
1.47536121621809e-09,9.88289046250435e-10
1.44397199870655e-09,9.92644841783618e-10
1.44412337221173e-09,9.92478757940502e-10
8.53115605993803e-10,7.93075602048099e-10
7.99922946214628e-10,3.53571852057154e-10
1.23431996975823e-11,1.09843914761097e-11


==> steel_profile_lyap-obsv_cycling.csv <==
0.356135515645375,NaN,0
0.166005097968693,0.146189636368773,0
0.0993877272393291,0.0843686500237287,0
0.0661036847262635,0.0527413958143661,0
0.0486870453565155,0.0364588633441334,0
0.0352203048041887,0.0255509773098005,0
0.0276905587641048,0.0196129012090565,0
0.0103131945679921,0.0099137069615114,0
0.00625247469989511,0.00617450999722566,0
0.00605030191322656,0.00599606872778792,0
0.00443330567372867,0.00409857359753588,0
0.00441153132284027,0.00406056181020714,0
0.00292309059905923,0.00239501891848605,0
0.00288802008796911,0.00232350256932969,0
0.00274050523172142,0.00187123879742403,0
0.00273598531791286,0.00181701395998488,0
0.00271773514022849,0.00188541298791709,0
0.00198716514272498,0.00125812991629023,0
0.00194749586568149,0.00123113138380007,0
0.00186153832033535,0.00104275991196525,0
0.00185838508214383,0.00102675744350352,0
0.00184179153356724,0.00100150336386149,0
0.00151050280575222,0.000898734761159863,0
0.00150611417929177,0.000893885918973957,0
0.00122969217485911,0.000733591521036719,0
0.00121701602165393,0.000728012504927954,0
0.00121486086255303,0.000657745826689493,0
0.0011852305646376,0.000645907387532022,0
0.00118057754719732,0.000644007159156175,0
0.00114497432883542,0.000626672215561345,0
0.00114383693392593,0.000625221178595199,0
0.00109445624756095,0.000602566432127873,0
0.000235876201548746,0.000172630494530226,0
0.000235799467021569,0.000235043548898698,0
9.54166486787537e-05,6.76811335334901e-05,0
9.52014430688607e-05,6.46120777598195e-05,0
9.41998121324859e-05,4.75923415262278e-05,0
3.58087008440048e-05,3.452336087791e-05,0
3.58058664097114e-05,3.45698735756457e-05,0
3.4977838182177e-05,2.92255846818813e-05,0
3.49581707205509e-05,2.9196476945526e-05,0
3.46130790310977e-05,2.81998633342587e-05,0
3.46119934840485e-05,2.81850173322287e-05,0
2.05711500291377e-05,1.82362028394643e-05,0
2.01687094753699e-05,1.4263203771071e-05,0
2.01674406079099e-05,1.71468919367408e-05,0
2.01446784787736e-05,1.62169915640121e-05,0
1.86856602472889e-05,1.38084694483907e-05,0
1.86853388921798e-05,1.38056089300078e-05,0
1.86783640074589e-05,1.1113470988447e-05,0
1.85701741254956e-05,1.09560132891197e-05,0
1.85686458673055e-05,1.09515103665887e-05,0
1.26131415979659e-05,7.00207219185487e-06,0
1.26130331451351e-05,6.98622772721217e-06,0
1.25841784437875e-05,5.31623555261658e-06,0
1.22404208831434e-05,4.88136538347669e-06,0
1.20886616543964e-05,4.42845258067889e-06,0
1.20885813943459e-05,4.43917322763462e-06,0
2.55702459217964e-06,2.23075698013036e-06,0
1.72004256517166e-06,1.41209213063522e-06,0
1.71981906539724e-06,1.36347100693065e-06,0
1.71494087934432e-06,1.35702739454153e-06,0
1.28733212291454e-06,1.28336931945393e-06,0
1.28164634975699e-06,1.25159448668713e-06,0
1.28164537995757e-06,1.24562377817395e-06,0
1.23901625110927e-06,1.22046505684566e-06,0
1.23887773505719e-06,1.18584082594798e-06,0
1.23519048282768e-06,1.15730394365599e-06,0
1.10278424871927e-06,7.77200777210517e-07,0
1.10215215338671e-06,5.71693859264771e-07,0
1.10215193921386e-06,7.82076395506738e-07,0
1.08943195973587e-06,6.51264823685798e-07,0
1.05672900626491e-06,3.90766395093992e-07,0
1.05632037546779e-06,3.18449616338487e-07,0
1.05423475955714e-06,3.13611117061833e-07,0
9.52991527290675e-07,2.62648083895258e-07,0
9.52898181364882e-07,2.20563679932371e-07,0
9.52898027651907e-07,2.23835738865772e-07,0
9.47742439867518e-07,2.21847761866314e-07,0
9.46949744805913e-07,2.19808552435979e-07,0
8.77382883910389e-07,1.99885279562221e-07,0
8.13934263615674e-07,1.64270005077207e-07,0
8.13377832582253e-07,1.51380977964832e-07,0
6.05317847648464e-08,1.201378628081e-08,0
5.98951557744275e-08,1.15926555262481e-08,0
1.81756862982987e-08,8.08005671131925e-09,0
1.33313634104743e-08,6.73742206583513e-10,1
6.66393613919655e-10,NaN,0
5.91204391473317e-10,2.4257885170959e-10,0
1.73652199358089e-11,1.67796100140123e-11,0


==> steel_profile_lyap-obsv_non-cycling.csv <==
0.356135515645374,NaN
0.166005097968693,0.146189638189464
0.099387727239329,0.0843685957135771
0.0661036847262635,0.0527413965138935
0.0486870453565155,0.0364588954485655
0.0352203048041887,0.0255509467178638
0.0276905587641048,0.0196128959584515
0.0103131945679922,0.00991370696152007
0.0062524746998951,0.00617450999383402
0.00605030191322657,0.00599606872802966
0.00443330567372866,0.00409857359692629
0.00441153132284027,0.00406056180948905
0.00292309059905922,0.00239501891404612
0.00288802008796911,0.00232350257908197
0.00274050523172142,0.00187123869439263
0.00273598531791285,0.00181701397411639
0.0027177351402285,0.00188540828691912
0.00198716514272499,0.00125812991699853
0.00194749586568148,0.00123113121271133
0.00186153832033535,0.00104275998914941
0.00185838508214384,0.00102675755413273
0.00184179153356722,0.00100150338041361
0.00151050280575222,0.000898734947852277
0.00150611417929177,0.000893885905715303
0.0012296921748591,0.00073358985135259
0.0012170160136431,0.000728012365481949
0.00121486086255303,0.000657745887201627
0.0011852305646376,0.000645907391231963
0.00118057754719732,0.000643966861869062
0.00114497432883541,0.000626672184698155
0.00114383693392594,0.000625221328773305
0.00109445624756095,0.000602566345420572
0.000235876201548738,0.000172630467350194
0.000235799467021567,0.000235043548917577
9.54166486787518e-05,6.76811764669143e-05
9.52014430688597e-05,6.46119698240334e-05
9.41998121324839e-05,4.75922663193423e-05
3.58087008439952e-05,3.45232186277995e-05
3.58058664097467e-05,3.45698424892437e-05
3.49778381821895e-05,2.92255845626545e-05
3.49581707205233e-05,2.91964758619328e-05
3.46130790310951e-05,2.81999180428751e-05
3.46119934840311e-05,2.81850184060599e-05
2.05711500291575e-05,1.82362028320422e-05
2.01687094753442e-05,1.42632037721276e-05
2.01674407148279e-05,1.71468919333956e-05
2.0144678478739e-05,1.62169915014487e-05
1.86856602832294e-05,1.38084694531875e-05
1.86853388921641e-05,1.3805608964544e-05
1.86783640074782e-05,1.11134709841848e-05
1.85701740874743e-05,1.09560132922394e-05
1.85686458757106e-05,1.09515103607314e-05
1.261314159966e-05,7.00207219401264e-06
1.26130331468528e-05,6.98622772944636e-06
1.25841784435432e-05,5.31623555448867e-06
1.2240420871351e-05,4.88136538358839e-06
1.20886616743292e-05,4.42845258065902e-06
1.20885814083411e-05,4.43917324319525e-06
2.55702459214718e-06,2.23075698040491e-06
1.72004256516514e-06,1.41209213054987e-06
1.71981906535615e-06,1.36347100692821e-06
1.71494018050557e-06,1.35702739450014e-06
1.28733212291703e-06,1.28336931945449e-06
1.28164634974917e-06,1.25159448669542e-06
1.28164537996068e-06,1.24562377818183e-06
1.23901625111478e-06,1.22046505682958e-06
1.23887773504888e-06,1.18584082596523e-06
1.23519048283495e-06,1.15730394364959e-06
1.10278424873097e-06,7.77200777127765e-07
1.10215215339429e-06,5.7169385925638e-07
1.10215193920861e-06,7.8207639547706e-07
1.0894319597381e-06,6.51264823689731e-07
1.05672900626298e-06,3.90766395086695e-07
1.05632037546421e-06,3.18449616339676e-07
1.0542347595616e-06,3.13611117059241e-07
9.52991527293753e-07,2.62648083898311e-07
9.52898181365276e-07,2.20563679922618e-07
9.52898027647851e-07,2.23835738880397e-07
9.4774243988181e-07,2.21847761861039e-07
9.46949744810289e-07,2.19808552450959e-07
8.77382883913085e-07,1.99885279572172e-07
8.13934263622312e-07,1.6427000505477e-07
8.1337783258689e-07,1.51380977960579e-07
6.05317847515569e-08,1.20137862804777e-08
5.9895155782742e-08,1.15926555357488e-08
1.81756863031374e-08,8.08005671439182e-09
1.33313634102057e-08,6.73742211981162e-10
1.33015970929564e-08,1.26485136564254e-10
1.29756737471551e-08,1.21465547813873e-10
1.87618962940862e-13,1.83371574372856e-13


==> steel_profile_riccati_cycling.csv <==
0.356066564559171,NaN,0
0.165859792022475,0.146034650313685,0
0.0992118965256773,0.0841855559662917,0
0.0659050369299723,0.0525481207544273,0
0.0484786853803322,0.0362643970186537,0
0.0350017873801173,0.0253563852718477,0
0.0274699322090699,0.01942035719439,0
0.027221918788801,0.022184615045509,0
0.00609567953787807,0.00601598771957129,0
0.00589692768569412,0.00581088586410661,0
0.00429857818016051,0.00395751325166377,0
0.00427673813871011,0.00391843215112005,0
0.0027776756851446,0.0022416629066009,0
0.00274219094078257,0.00217285319308013,0
0.00259280787650337,0.00172639318058698,0
0.00258822795875112,0.00167748878859883,0
0.00256972821258018,0.00176221677300305,0
0.00183730158096285,0.00115383737561996,0
0.00179737727601534,0.00112746374362981,0
0.00171096936418698,0.000939103473867278,0
0.00170780128187322,0.000924254482274162,0
0.0016911368387826,0.000900639244959987,0
0.00136077697323091,0.000797895066147336,0
0.00135639919096565,0.000793090137452453,0
0.00131137651714137,0.000697584488870881,0
0.00105268144423218,0.000620049579256194,0
0.00104796764549106,0.00061185537813638,0
0.00103612698181379,0.000542545166614168,0
0.00103411319157949,0.000541129427914169,0
0.000998933331751556,0.000528141916930102,0
0.00099780989593338,0.000527339546837784,0
0.000950635121253685,0.000505372920985843,0
0.000950434364631827,0.000505096086707922,0
0.000225105010064071,0.000214487162088245,0
0.000223998165201508,9.45904323378339e-05,0
7.43119747490663e-05,4.47830560678165e-05,0
7.3199672505559e-05,3.07209740461832e-05,0
1.96769810273404e-05,1.89101200195648e-05,0
1.9674293169875e-05,1.89827931905392e-05,0
1.91610734857124e-05,1.50661588128846e-05,0
1.04298025172902e-05,8.92953549489876e-06,0
1.04249094012593e-05,9.12452825927808e-06,0
1.04245724199846e-05,8.65761800510827e-06,0
1.01076986883082e-05,7.67955903373257e-06,0
1.00878436206151e-05,6.94128478799075e-06,0
1.00867443660938e-05,6.70726841095319e-06,0
1.00153653187785e-05,6.49839827895034e-06,0
6.1786297296969e-06,3.21445801310639e-06,0
6.17846847820732e-06,3.23079674062632e-06,0
6.09229936105524e-06,3.56476142468225e-06,0
5.50619056732974e-06,2.27761399723286e-06,0
5.50328176421398e-06,2.3908338450987e-06,0
5.50262799938163e-06,2.01707972117424e-06,0
5.50255023942766e-06,2.01581140478752e-06,0
3.44542065206693e-06,1.9579706321554e-06,0
3.43458754858157e-06,1.99968255891371e-06,0
3.34226434348446e-06,1.97710066686427e-06,0
3.34223173297876e-06,1.9771020422507e-06,0
3.76769403593532e-06,2.48325062513093e-06,0
3.76106450053537e-06,2.58751593724253e-06,0
3.76143704880713e-06,3.76449582566028e-06,0
1.05062872463298e-06,2.22760465292188e-06,0
1.01162418708993e-06,1.62644327882793e-06,0
1.01161931041471e-06,4.23553705786743e-07,0
4.68898754130679e-07,1.15056194672619e-07,0
4.59880381807777e-07,4.32458964594262e-08,1
4.59880381807777e-07,NaN,0
2.21754425527144e-08,NaN,0
2.2169711629907e-08,1.4705021406795e-08,0
1.79807736251034e-08,1.59589549463965e-08,0
4.80242446275298e-09,3.21081553304766e-09,0
3.5391961896705e-09,2.97131598992722e-09,0
2.42861381806901e-09,2.32623789010006e-09,0
2.42860351477866e-09,2.45747267422596e-09,0
2.41522097429098e-09,2.42954750000277e-09,0
2.41449657465277e-09,2.44620008189639e-09,0
2.38892725937591e-09,2.37784779481823e-09,0
2.38892639994812e-09,2.46745712169317e-09,0
2.14807478322709e-09,1.92357193515817e-09,0
2.14317044964945e-09,1.89996508491673e-09,0
2.08914659545803e-09,1.75234879193077e-09,0
4.0068034164727e-10,1.30544798344826e-09,0
1.36450861621298e-09,1.28714356602945e-09,0
1.31296708725477e-09,1.37107003653714e-09,0
1.31296708725477e-09,NaN,0
1.33528710252851e-09,1.39964030060306e-09,0
1.33436558010067e-09,1.32253234492435e-09,0
1.33377408062597e-09,1.32273521789414e-09,0
1.33324636217173e-09,1.32244889469359e-09,0
1.33293472878003e-09,1.32255218939896e-09,0
1.33266929639998e-09,1.3225050599659e-09,0
1.33243708117461e-09,1.32255554894899e-09,0
1.3322492471793e-09,1.322521647881e-09,0
1.33210021051852e-09,1.32256778618734e-09,0
1.33200051874338e-09,1.32252887691944e-09,0
1.3319321188483e-09,1.32257340137199e-09,0
1.33187040466477e-09,1.32254672329392e-09,0
1.33181206980537e-09,1.32255619923062e-09,0
1.33175808055742e-09,1.32256260848792e-09,0
1.33175432780562e-09,1.3225336414636e-09,0
1.33175091263682e-09,1.32310229980755e-09,0
1.33174746791766e-09,1.32266313530792e-09,0
1.33174406187086e-09,1.32256215736954e-09,0
1.33174069612447e-09,1.32255952160569e-09,0
1.33173746127056e-09,1.32252794414564e-09,0
1.3317364947274e-09,1.32252686764482e-09,0
1.33173538343655e-09,1.32216998710846e-09,0
1.33172966741964e-09,1.32256021149e-09,0
1.33172101518921e-09,1.32256056892493e-09,0
1.32930777743145e-09,1.32259460265668e-09,0
1.32270178797284e-09,1.32269990729013e-09,0
1.32270128857555e-09,1.32269990272972e-09,0
1.32269992333941e-09,1.32269991775264e-09,0
1.32269991205187e-09,1.32269917937192e-09,0
1.32269992144618e-09,1.32269977036941e-09,0
1.3226999196258e-09,1.32270363174525e-09,0
1.3226999227664e-09,1.32269991758368e-09,0
1.32269993041435e-09,1.32269991529039e-09,0
1.32269991387372e-09,1.3226983292337e-09,0
1.32269991757285e-09,1.32270033644684e-09,0


==> steel_profile_riccati_non-cycling.csv <==
0.356066564559171,NaN
0.165859792022475,0.146034649538509
0.0992118965256773,0.0841855612341374
0.0659050369299722,0.0525479924757968
0.0484786853803323,0.0362643706422564
0.0350017873801173,0.0253563852838633
0.0274699322090699,0.0194203503201072
0.027221918788801,0.0221846150530296
0.00609567953787807,0.00601598771903888
0.00589692768569412,0.00581088585898507
0.0042985781801605,0.0039575132517395
0.0042767381387101,0.00391843219917019
0.00277767568514461,0.00224166290829401
0.00274219094078258,0.00217285318930407
0.00259280787650337,0.00172639318233758
0.00258822795875112,0.00167748878860491
0.00256972821258018,0.00176221675310648
0.00183730158096285,0.0011538373723836
0.00179737727601535,0.00112746374203639
0.00171096936418697,0.000939103471456097
0.00170780128187324,0.000924254484279579
0.00169113683878259,0.000900639225040761
0.00136077697323091,0.000797895072342199
0.00135639919096564,0.0007930901378869
0.00131137651714137,0.00069758448796592
0.00105268144423218,0.000620049578039583
0.00104796764549106,0.000611855378333924
0.00103612698181379,0.000542545166538818
0.00103411319157948,0.000541129426800494
0.000998933331751558,0.000528141917818095
0.000997809895933377,0.000527339536785391
0.000950635121253686,0.000505372920907369
0.000950434364631818,0.000505096087020273
0.000225105010064056,0.000214487175030819
0.000223998165201513,9.4733774090164e-05
7.43119747490724e-05,4.47830713778911e-05
7.31996725055494e-05,3.07209688810633e-05
1.96769810273549e-05,1.89101200094046e-05
1.96742931698738e-05,1.89827931918942e-05
1.91610734857353e-05,1.50661588129669e-05
1.04298025172637e-05,8.92953549258968e-06
1.04249094012032e-05,9.1245282590457e-06
1.04245724199708e-05,8.65761800507347e-06
1.01076986882877e-05,7.67955903430536e-06
1.00878436206556e-05,6.94128478827105e-06
1.00867443660525e-05,6.70726840982236e-06
1.00153653188016e-05,6.49839827889631e-06
6.17862972956932e-06,3.21445801315126e-06
6.17846847818905e-06,3.23079674064366e-06
6.09229936102963e-06,3.56476142466808e-06
5.50619056732806e-06,2.27761399605303e-06
5.50328176418893e-06,2.39083384560726e-06
5.50262799941223e-06,2.01707972120784e-06
5.50255023957214e-06,2.01581140478737e-06
3.44542065206479e-06,1.95797063214007e-06
3.43458754860315e-06,1.99968255897083e-06
3.34226434347602e-06,1.97710066684415e-06
3.34223173295504e-06,1.97710204242398e-06
3.7676940359381e-06,2.48325062527884e-06
3.76106450053223e-06,2.58751593701927e-06
3.76143704879392e-06,3.76449582565674e-06
1.0506287246233e-06,2.22760465298156e-06
1.01162418708428e-06,1.62644327882875e-06
1.01161931040873e-06,4.23553705801676e-07
4.68898754133799e-07,1.15056194670459e-07
4.59880381824313e-07,4.3245896453648e-08
4.59880381824313e-07,NaN
3.6468620202024e-07,2.83137264381736e-08
3.64684845797796e-07,2.16679349974792e-08
3.63155711915947e-07,2.06107366383305e-08
8.48636397820385e-08,5.36197647099106e-09
8.40490078540786e-08,3.33852961147708e-09
5.23430028102303e-08,2.9233662865602e-09
5.23428386632725e-08,2.74316880763808e-09
5.07556225392191e-08,2.64809709891721e-09
5.07120434914987e-08,2.63616732203825e-09
4.72177491428133e-08,2.61194780996383e-09
4.72176255748301e-08,2.59210635234166e-09
2.21963168478178e-08,2.36251480693078e-09
2.18968218530642e-08,2.06712011520921e-09
1.8118125051114e-08,2.17491901096637e-09
3.66795708166909e-09,1.87169429846177e-09
3.6473482804494e-09,1.70485551481876e-09
3.16688707493368e-09,1.43463946450077e-10
2.74381319048119e-09,1.6384940254748e-10
7.81945577060965e-10,2.90049632678055e-10
7.59164612375595e-10,2.55235936992931e-10
7.59164612375595e-10,NaN
3.25178058272232e-10,2.50901967992601e-10
2.20124189519828e-10,2.18784987529776e-10
2.2001379014919e-10,1.98560242365435e-10
2.01017479579607e-10,1.64443678406247e-10
2.00790495241635e-10,3.53895864918284e-11
2.00749592561096e-10,4.49950455483358e-11
1.99611862815166e-10,4.20720139673696e-11
1.80170372609394e-10,1.84151414668765e-11
1.76595953670773e-10,3.7778052254341e-12
1.76530395011428e-10,4.03885835935834e-12
1.76530395011428e-10,NaN
1.75046389588281e-10,3.93755817946029e-12
1.65447429590819e-10,3.4320339991918e-12
1.65286931373237e-10,3.10350711059503e-12
1.65255839814626e-10,3.11764832348505e-12
1.60514863462128e-10,3.01217685156982e-12
1.46141118116999e-10,2.63062213377759e-12
1.46048256186338e-10,2.41496665656228e-12
3.79303018469834e-14,2.0003959170151e-15


==> triple_chain_M12_cycling.csv <==
0.999999999997577,NaN,0
0.999999999595712,NaN,0
0.999999999595712,NaN,0
0.999999959396759,NaN,0
0.999999955161844,NaN,0
0.999999529856613,NaN,0
0.999999529856613,NaN,0
0.999990921265054,NaN,0
0.999990574315751,NaN,0
0.999990035503333,NaN,0
0.999990035503333,NaN,0
0.999986359844054,NaN,0
0.999986359844054,NaN,0
0.99989505028901,NaN,0
0.99989505028901,NaN,0
0.98794100547308,68.1562833487872,0
0.987917105790101,59.1425759010599,0
0.987881986904976,64.9284663214246,0
0.987762107019073,51.7929588679423,0
0.987330810586383,19.1198434077721,0
0.987330810586383,NaN,0
0.986403529744311,18.2420445640584,0
0.986403529744311,NaN,0
0.981303323820254,15.7410018093315,0
0.981303323820254,NaN,0
0.98002122641525,11.9319675586668,0
0.98002122641525,NaN,0
0.975669247042744,10.3146896783894,0
0.975669247042744,NaN,0
0.948582980720088,5.83665671523938,0
0.948582980720088,NaN,0
0.194870960109129,0.189895177493073,0
0.194864073690515,0.0442378459671115,0
0.194864073690515,NaN,0
0.194617212247289,0.303685680740922,0
0.19405389471629,0.303855430124582,0
0.19405389471629,NaN,0
0.183576718853244,0.297326629281463,0
0.183576718853244,NaN,0
0.178536624057183,0.291430530664838,0
0.178536624057183,NaN,0
0.175559881687203,0.286705105843552,0
0.175559881687203,NaN,0
0.174040059653777,0.265339862502721,0
0.174040059653777,NaN,0
0.158319426581992,0.243799979381388,0
0.158319426581992,NaN,0
0.0965055107259836,0.0743532555751041,0
0.0965055107259836,NaN,0
0.0464622458059479,0.0669528652621707,0
0.0464622458059479,NaN,0
0.0244831778332319,0.0027167124907864,0
0.0244831778332319,NaN,0
0.0120504720708077,0.00153951224968169,0
0.0120504720708077,NaN,0
0.00043011956193706,5.29638761149388e-05,0
0.000430119750019156,5.39939697595373e-05,0
0.000430119750019156,NaN,0
0.000430136826857948,5.37794398998361e-05,0
0.000430136826857948,NaN,0
0.000430786793489156,5.48249529909646e-05,0
0.000430786793489156,NaN,0
0.000431641702943304,5.40483882982109e-05,0
0.000431641702943304,NaN,0
0.000433776361612999,5.2769689548744e-05,0
0.000433776361612999,NaN,0
0.000436903831300456,4.76072163478185e-05,0
0.000436903831300456,NaN,0
0.000444188450965112,3.13912145829588e-05,1
0.000444188450965112,NaN,0
5.39516170369657e-06,NaN,0
9.40079547612918e-05,NaN,0
9.40079547612918e-05,NaN,0
0.000181473294672918,NaN,0
0.000181473294672918,NaN,0
8.23272640390389e-09,NaN,0
8.23278570147727e-09,NaN,0
8.23278570147727e-09,NaN,0
8.23943286577058e-09,NaN,0
8.23943286577058e-09,NaN,0
8.30651291382783e-09,NaN,0
8.30651291382783e-09,NaN,0
8.36112621080427e-09,NaN,0
8.36112621080427e-09,NaN,0
8.40421833781953e-09,NaN,0
8.40421833781953e-09,NaN,0
8.43944565022729e-09,NaN,0
8.43944565022729e-09,NaN,0
8.16496750764586e-09,8.1649715893773e-09,0
8.16497278905321e-09,8.16496835237463e-09,0
8.16497278905321e-09,NaN,0
8.16497083184907e-09,8.16496870963792e-09,0
8.16497083184907e-09,NaN,0
8.16496997331206e-09,8.16497181177389e-09,0
8.16496997331206e-09,NaN,0
8.16497304058302e-09,8.16496836899312e-09,0
8.16497304058302e-09,NaN,0
8.16497214740787e-09,8.16497111033069e-09,0
8.16497214740787e-09,NaN,0
8.16497195888315e-09,8.16497277384976e-09,0
8.16497195888315e-09,NaN,0
8.16497021374208e-09,8.16497082499139e-09,0
8.16497021374208e-09,NaN,0
8.16496982846392e-09,8.16497227067978e-09,0
8.16496982846392e-09,NaN,0
8.16497122529078e-09,8.16497282952132e-09,0
8.1649739722903e-09,8.1649675793228e-09,0
8.16496792114738e-09,8.164973638945e-09,0
8.16496792114738e-09,NaN,0
8.16496918899476e-09,8.16496702350048e-09,0
8.16496918899476e-09,NaN,0
8.16496820354287e-09,8.16496960270093e-09,0
8.16496820354287e-09,NaN,0
8.16497038760324e-09,8.16496826453252e-09,0
8.16497038760324e-09,NaN,0
8.16497474210929e-09,8.16497150570365e-09,0
8.16497474210929e-09,NaN,0
8.16497244334799e-09,8.16497203240169e-09,0
8.16497244334799e-09,NaN,0
8.16496917147058e-09,8.1649716738289e-09,0


==> triple_chain_M12_non-cycling.csv <==
0.999999999997577,NaN
0.999999999595712,NaN
0.999999999595712,NaN
0.99999995939676,NaN
0.999999955161843,NaN
0.999999529856613,NaN
0.999999529856613,NaN
0.999990921265055,NaN
0.999990574315752,NaN
0.999990035503332,NaN
0.999990035503332,NaN
0.999986359844054,NaN
0.999986359844054,NaN
0.99989505028901,NaN
0.99989505028901,NaN
0.987941005473081,68.1562833487873
0.987917105790101,59.1425759010598
0.987881986904977,64.9284663214248
0.987762107019073,51.7929588679425
0.987330810586383,19.1198434077721
0.987330810586383,NaN
0.986403529744311,18.2420445640583
0.986403529744311,NaN
0.981303323820254,15.7410018093316
0.981303323820254,NaN
0.98002122641525,11.9319675586668
0.98002122641525,NaN
0.975669247042744,10.3146896783895
0.975669247042744,NaN
0.948582980720088,5.83665671523934
0.948582980720088,NaN
0.194870960109133,0.189895177493071
0.194864073690519,0.0442378459671085
0.194864073690519,NaN
0.194617212247285,0.303685680740923
0.19405389471629,0.303855430124583
0.19405389471629,NaN
0.183576718853246,0.297326629281463
0.183576718853246,NaN
0.178536624057184,0.291430530664837
0.178536624057184,NaN
0.175559881687206,0.286705105843554
0.175559881687206,NaN
0.174040059653776,0.26533986250272
0.174040059653776,NaN
0.158319426581996,0.243799979381388
0.158319426581996,NaN
0.0965055107259818,0.0743532555751014
0.0965055107259818,NaN
0.0464622458059474,0.0669528652621682
0.0464622458059474,NaN
0.0244831778332252,0.00271671249078327
0.0244831778332252,NaN
0.0120504720708028,0.00153951224968554
0.0120504720708028,NaN
0.000430119561935971,5.29638761168423e-05
0.000430119750023904,5.39939697655923e-05
0.000430119750023904,NaN
0.000430136826855374,5.37794398990484e-05
0.000430136826855374,NaN
0.000430786793486086,5.48249529878709e-05
0.000430786793486086,NaN
0.000431641702944144,5.4048388288668e-05
0.000431641702944144,NaN
0.000433776361612562,5.27696895445312e-05
0.000433776361612562,NaN
0.000436903831300865,4.76072163501227e-05
0.000436903831300865,NaN
0.000444188450971103,3.13912145802064e-05
0.000444188450971103,NaN
0.000442067631121475,2.01100316763809e-05
0.000433930129932766,6.52650009812537e-06
0.000433930129932766,NaN
0.000424144627898647,4.28938994035368e-07
0.000424144627898647,NaN
1.05627828975778e-11,3.20617260832913e-12


==> triple_chain_M3_cycling.csv <==
0.999999999997577,NaN,0
0.999999999595712,734.202083204656,0
0.999999999595712,NaN,0
0.99999995939676,17914502.4966311,0
0.999999955161843,13979890.5306375,0
0.999999529856613,1217280.14161176,0
0.999999529856613,NaN,0
0.999990921265054,86060.3131044548,0
0.999990574315751,70222.000373547,0
0.999990035503332,25575.3484087536,0
0.999990035503332,NaN,0
0.999986359844054,21311.3857356181,0
0.999986359844054,NaN,0
0.99989505028901,5103.60917531931,0
0.99989505028901,NaN,0
0.98794100547308,68.2112751320865,0
0.987917105790101,19.7596918454703,0
0.987881986904976,20.3892854512159,0
0.987762107019073,20.0137144737571,0
0.987330810586383,19.5391288046926,0
0.987330810586383,NaN,0
0.986403529744311,18.5073783813916,0
0.986403529744311,NaN,0
0.981303323820254,15.0494771062917,0
0.981303323820254,NaN,0
0.98002122641525,12.4001148487965,0
0.98002122641525,NaN,0
0.975669247042744,10.7942872161718,0
0.975669247042744,NaN,0
0.948582980720088,6.28999592015683,0
0.948582980720088,NaN,0
0.194870960109132,0.0484929951114819,0
0.194864073690515,0.299684355855072,0
0.194864073690515,NaN,0
0.194617212247286,0.0117553393778538,1
0.0119735557457352,NaN,0
0.0119735557457352,NaN,0
0.0159034823083314,0.0117553393778487,0
0.0159034823083314,NaN,0
0.0177053641582738,0.0119735557457438,0
0.0177053641582738,NaN,0
0.0187419112684607,0.0159034823083313,0
0.0187419112684607,NaN,0
0.0192631017366997,0.017705364158273,0
0.0192631017366997,NaN,0
0.0243257577124313,0.0187419112684585,0
0.0243257577124313,NaN,0
0.037544068717906,0.0192631017367004,0
0.037544068717906,NaN,0
0.0368407110523787,0.00231408601595031,1
0.0368407110523787,NaN,0
0.213777332785566,NaN,0
0.213777332785566,NaN,0
0.305810269298953,0.00231408601594865,1
0.305810269298953,NaN,0
0.0243903584008444,NaN,0
0.024310834570682,0.00133241966057288,1
0.00690943979784726,NaN,0
0.00690943979784726,NaN,0
0.00856638116640778,0.00133241967496876,0
0.00856638116640778,NaN,0
0.000457765281540368,0.000458386404778788,0
0.000457764386682969,0.00045875255841952,0
0.000457764386682969,NaN,0
0.000457358871315539,0.000457349558259806,0
0.000456873979158352,0.000457067261717924,0
0.000456873979158352,NaN,0
0.000457435677152552,0.000457763923511359,0
0.000457435677152552,NaN,0
0.000457956352863801,0.000457955591786753,0
0.000457956326537862,0.000457956247375479,0
0.000457956326537862,NaN,0
0.000457956424442155,0.000457956373105346,0
0.000457956424442155,NaN,0
0.00045795649295239,0.00045795647248692,0
0.00045795649295239,NaN,0
0.000457956534781374,0.000457956534245336,0
0.000457956534781374,NaN,0
0.000457956546092309,0.000457956547302291,0
0.0004579565392356,0.00045795658248578,0
0.0004579565392356,NaN,0
0.000457956611452072,0.000457956616199036,0
0.000457956616582728,0.000457956590084336,0
0.000457956616582728,NaN,0
0.000457956628216663,0.000457956612143974,0
0.00045795662740393,0.000457956618244963,0
0.000457956624054893,0.000457956607413523,0
0.000457956615864822,0.000457956635797528,0
0.000457956610584857,0.000457956626592717,0
0.000457956610584857,NaN,0
0.000457956615588896,0.000457956605479695,0
0.000457956622147353,0.000457956618315002,0
0.000457956622147353,NaN,0
0.000457956625866151,0.000457956623200697,0
0.000457956625866151,NaN,0
0.000457956627123881,0.000457956617247612,0
0.000457956626972134,0.000457956638693655,0
0.000457956619980294,0.000457956641512501,0
0.000457956619980294,NaN,0
0.000457956633484706,0.000457956611715413,0
0.000457956633484706,NaN,0
0.000457956612904123,0.000457956618847495,0
0.000457956611791312,0.000457956625474549,0
0.000457956611791312,NaN,0
0.00045795661689154,0.000457956611639752,0
0.000457956623923278,0.000457956631263443,0
0.000457956636339786,0.000457956633197647,0
0.000457956626329125,0.000457956599981217,0
0.000457956632123536,0.000457956629594581,0
0.000457956632123536,NaN,0
0.000457956627843989,0.000457956633486019,0
0.000457956627843989,NaN,0
0.000457956620929996,0.000457956620994588,0
0.000457956620929996,NaN,0
0.000457956624237602,0.000457956612075806,0
0.000457956622466096,0.000457956624953725,0
0.000457956627994831,0.000457956609483219,0
0.000457956632952385,0.000457956640706278,0
0.000457956625153301,0.000457956598374304,0
0.000457956619609535,0.000457956627039391,0


==> triple_chain_M3_non-cycling.csv <==
0.999999999997578,NaN
0.999999999595712,734.202083204655
0.999999999595712,NaN
0.99999995939676,17914502.4966312
0.999999955161844,13979890.5306374
0.999999529856613,1217280.14161177
0.999999529856613,NaN
0.999990921265054,86060.3131044546
0.999990574315751,70222.0003735465
0.999990035503332,25575.3484087537
0.999990035503332,NaN
0.999986359844054,21311.385735618
0.999986359844054,NaN
0.99989505028901,5103.60917531932
0.99989505028901,NaN
0.98794100547308,68.2112751320864
0.987917105790101,19.7596918454703
0.987881986904976,20.389285451216
0.987762107019073,20.0137144737571
0.987330810586383,19.5391288046925
0.987330810586383,NaN
0.986403529744311,18.5073783813916
0.986403529744311,NaN
0.981303323820254,15.0494771062917
0.981303323820254,NaN
0.98002122641525,12.4001148487965
0.98002122641525,NaN
0.975669247042744,10.7942872161718
0.975669247042744,NaN
0.948582980720088,6.28999592015683
0.948582980720088,NaN
0.194870960109132,0.0484929951114792
0.194864073690519,0.299684355855074
0.194864073690519,NaN
0.194617212247288,0.0117553393778461
0.19405389471629,0.0117004913557657
0.19405389471629,NaN
0.183576718853249,0.0109595394121441
0.183576718853249,NaN
0.178536624057185,0.00993390122942544
0.178536624057185,NaN
0.175559881687207,0.0094929061669315
0.175559881687207,NaN
0.174040059653777,0.00923733296515899
0.174040059653777,NaN
0.158319426581994,0.00823950385346727
0.158319426581994,NaN
0.0965055107259825,0.00398763299582172
0.0965055107259825,NaN
0.0464622458059463,0.000824201959685054
0.0464622458059463,NaN
0.0244831778332295,0.000687319649886769
0.0244831778332295,NaN
0.0120504720708024,0.000125596686146876
0.0120504720708024,NaN
0.000430119561937551,6.75540245103229e-06
0.000430119750021954,3.55711313260926e-06
0.000430119750021954,NaN
0.00043013682685729,0.000430119561940229
0.00043013682685729,NaN
0.000430786793485694,0.000430119750019428
0.000430786793485694,NaN
0.000431641702941969,0.000430136826860645
0.000431641702941969,NaN
0.000433776361612468,0.000430786793489009
0.000433776361612468,NaN
0.000436903831302806,0.000431641702947045
0.000436903831302806,NaN
0.000444188450964718,0.000433776361613308
0.000444188450964718,NaN
0.000442067631121448,8.06453464268599e-06
0.000433930129933778,1.82029042307861e-06
0.000433930129933778,NaN
0.000424144627897827,1.00725863664222e-06
0.000424144627897827,NaN
1.056395222927e-11,3.23851665136372e-12


==> triple_chain_M6_cycling.csv <==
0.999999999997577,NaN,0
0.999999999595712,NaN,0
0.999999999595712,NaN,0
0.99999995939676,NaN,0
0.999999955161843,NaN,0
0.999999529856613,1003252.99060517,0
0.999999529856613,NaN,0
0.999990921265054,81633.9662796606,0
0.999990574315751,111887.560297313,0
0.999990035503332,79291.4298900848,0
0.999990035503332,NaN,0
0.999986359844054,51057.1540257673,0
0.999986359844054,NaN,0
0.99989505028901,5103.35660323257,0
0.99989505028901,NaN,0
0.98794100547308,68.2006607128754,0
0.987917105790101,19.7005116970918,0
0.987881986904976,19.6643471127366,0
0.987762107019073,19.550177558592,0
0.987330810586383,19.1785879076566,0
0.987330810586383,NaN,0
0.986403529744311,19.3060225687532,0
0.986403529744311,NaN,0
0.981303323820254,15.0469090662261,0
0.981303323820254,NaN,0
0.980021226415251,12.391302360734,0
0.980021226415251,NaN,0
0.975669247042744,10.7642086705226,0
0.975669247042744,NaN,0
0.948582980720089,6.23783119888624,0
0.948582980720089,NaN,0
0.194870960109136,0.0116089636396122,1
0.0115545381581966,NaN,0
0.0114868988141207,NaN,0
0.011228210294118,NaN,0
0.0108712512885763,NaN,0
0.0108712512885763,NaN,0
0.00458213540837857,0.00126681847111248,0
0.00458213540837857,NaN,0
0.00246372249597327,0.00123615540803453,0
0.00246372249597327,NaN,0
0.00146602511331061,0.00122505732513891,0
0.00146602511331061,NaN,0
0.00559296011576259,0.00119703891085903,0
0.00559296011576259,NaN,0
0.00807472197419132,0.00116426549587884,0
0.00807472197419132,NaN,0
0.0112945431789997,0.00120333006059289,0
0.0112945431789997,NaN,0
0.000946113649744853,0.0012281723031923,0
0.000946113649744853,NaN,0
0.00121182409837383,0.00121093613795344,0
0.00119304937565662,0.00121095956008966,0
0.00119304937565662,NaN,0
0.00115745674570833,0.00121092247539536,0
0.00115745674570833,NaN,0
0.001130784998426,0.00121088586931181,0
0.001130784998426,NaN,0
0.00121094630118126,0.00121094630291566,0
0.00121094630101626,0.00121094630313726,0
0.00121094630075266,0.00121094630304659,0
0.00121094630075266,NaN,0
0.00121094629991674,0.00121094630295671,0
0.00121094629991674,NaN,0
0.00121094629941044,0.00121094630295515,0
0.00121094629941044,NaN,0
0.00121094630296082,0.0012109463029606,0
0.00121094630295576,0.00121094630296212,0
0.00121094630295576,NaN,0
0.0012109463029579,0.00121094630295274,0
0.0012109463029579,NaN,0
0.00121094630296164,0.00121094630295894,0
0.00121094630296164,NaN,0
0.00121094630296096,0.00121094630296039,0
0.00121094630295444,0.00121094630295656,0
0.00121094630295444,NaN,0
0.00121094630295685,0.00121094630295596,0
0.00121094630295685,NaN,0
0.00121094630296091,0.00121094630295589,0
0.00121094630296091,NaN,0
0.00121094630296351,0.00121094630295216,0
0.00121094630296351,NaN,0
0.00121094630295798,0.00121094630296128,0
0.00121094630296182,0.0012109463029489,0
0.00121094630295829,0.00121094630296018,0
0.00121094630295829,NaN,0
0.00121094630296007,0.00121094630295876,0
0.0012109463029539,0.00121094630295849,0
0.00121094630296022,0.00121094630295554,0
0.00121094630295724,0.00121094630297176,0
0.00121094630295973,0.00121094630296105,0
0.00121094630295973,NaN,0
0.001210946302961,0.00121094630296244,0
0.00121094630295551,0.00121094630295798,0
0.00121094630295551,NaN,0
0.00121094630296297,0.00121094630295875,0
0.00121094630296297,NaN,0
0.00121094630296357,0.00121094630295994,0
0.00121094630296357,NaN,0
0.00121094630295871,0.00121094630295613,0
0.00121094630296024,0.00121094630294767,0
0.00121094630295489,0.00121094630299424,0
0.0012109463029586,0.00121094630294319,0
0.0012109463029586,NaN,0
0.00121094630296118,0.00121094630296253,0
0.00121094630296118,NaN,0
0.00121094630296001,0.00121094630295694,0
0.00121094630296001,NaN,0
0.00121094630295539,0.0012109463029581,0
0.00121094630295539,NaN,0
0.00121094630295958,0.00121094630295924,0
0.00121094630295958,NaN,0
0.00121094630295834,0.00121094630295566,0
0.00121094630295834,NaN,0
0.00121094630295889,0.00121094630295725,0
0.00121094630295475,0.00121094630296186,0
0.00121094630295475,NaN,0
0.00121094630295934,0.00121094630296014,0
0.00121094630295934,NaN,0
0.00121094630295912,0.00121094630295886,0


==> triple_chain_M6_non-cycling.csv <==
0.999999999997577,NaN
0.999999999595712,NaN
0.999999999595712,NaN
0.999999959396759,NaN
0.999999955161844,NaN
0.999999529856613,1003252.99060516
0.999999529856613,NaN
0.999990921265054,81633.9662796603
0.999990574315752,111887.560297313
0.999990035503332,79291.4298900842
0.999990035503332,NaN
0.999986359844054,51057.1540257674
0.999986359844054,NaN
0.99989505028901,5103.35660323254
0.99989505028901,NaN
0.98794100547308,68.200660712875
0.987917105790101,19.7005116970918
0.987881986904976,19.6643471127365
0.987762107019073,19.550177558592
0.987330810586383,19.1785879076567
0.987330810586383,NaN
0.986403529744311,19.3060225687532
0.986403529744311,NaN
0.981303323820254,15.0469090662261
0.981303323820254,NaN
0.980021226415251,12.3913023607341
0.980021226415251,NaN
0.975669247042744,10.7642086705226
0.975669247042744,NaN
0.948582980720088,6.23783119888622
0.948582980720088,NaN
0.194870960109132,0.0116089636396098
0.194864073690519,0.031460178503775
0.194864073690519,NaN
0.194617212247289,0.271728690675959
0.194053894716291,0.257768939437527
0.194053894716291,NaN
0.183576718853246,0.191959158981394
0.183576718853246,NaN
0.178536624057186,0.00992639676502411
0.178536624057186,NaN
0.175559881687204,0.00939948202139939
0.175559881687204,NaN
0.174040059653779,0.00910903335045256
0.174040059653779,NaN
0.158319426581988,0.00800872740338263
0.158319426581988,NaN
0.0965055107259813,0.00367457228581752
0.0965055107259813,NaN
0.0464622458059485,0.00200654915188757
0.0464622458059485,NaN
0.0244831778332279,0.00256667254764266
0.0244831778332279,NaN
0.0120504720708028,0.00143104027329095
0.0120504720708028,NaN
0.000430119561938834,4.87599492375254e-05
0.000430119750020827,3.13143940221306e-05
0.000430119750020827,NaN
0.000430136826861893,2.15711068403516e-05
0.000430136826861893,NaN
0.000430786793488429,6.76147018738845e-06
0.000430786793488429,NaN
0.000431641702941536,3.55608914094032e-06
0.000431641702941536,NaN
0.000433776361609191,0.000430119561935387
0.000433776361609191,NaN
0.000436903831301125,0.000430119750018035
0.000436903831301125,NaN
0.00044418845096805,0.000430136826860297
0.00044418845096805,NaN
0.00044206763111673,7.92728017616923e-06
0.000433930129930929,1.69599078059348e-06
0.000433930129930929,NaN
0.000424144627899387,8.84555448284002e-07
0.000424144627899387,NaN
1.05639459299123e-11,3.19992103594792e-12

